Real-Time 3D Magnetic Field Camera for a Spherical Volume

Accurate and efficient volumetric magnetic field measurements are essential for a wide range of applications. Conventional methods are often limited in terms of measurement speed and applicability, or suffer from scaling problems at larger volumes. This work presents the development of a magnetometer array designed to measure magnetic fields within a spherical volume at a frame rate of 10 Hz. The array consists of 3D Hall magnetometers positioned according to a spherical $t$-design, allowing simultaneous magnetic field data acquisition from the surface of the sphere. The approach enables the efficient representation of all three components of the magnetic field inside the sphere using a sixth-degree polynomial, significantly reducing measurement time compared to sequential methods. This work details the design, calibration, and measurement methods of the array. To evaluate its performance, we compare it to a sequential single-sensor measurement by examining a magnetic gradient field. The obtained measurement uncertainties of approx. 1% show the applicability for a variety of applications.

==> data/FFPTrajectory.csv <==
x	y	z
-0.0018892578075755478	0.022497337365179223	-0.0011632095704851397
-0.0021584211368278895	0.026640395390944947	-0.0012348760821749708
-0.002540714845913728	0.030963666632483473	-0.0013907758072131888
-0.003059219371163316	0.035684948709115656	-0.0016767248961779948
-0.0026103142099070564	0.03131512080724039	-0.0013897539035407293
-0.002110960788452738	0.026966757933729144	-0.0012850606571249707
-0.0018653565219036432	0.022893014501084195	-0.0010768864036173385
-0.001489990973281214	0.018939162192362195	-0.00105816169715406
-0.0011533555810386807	0.01509607226201682	-0.0009737193997687034
-0.0008069605253808576	0.011138979219008794	-0.0008799700084636833
-0.00047126718653154085	0.0072906556984334864	-0.0007344254710194428
-0.00018697831450672188	0.003460448760377416	-0.0006347749977729679
4.925304107828249e-5	-0.0002526012325536912	-0.0004986053424577749
0.0003222980737942449	-0.003967536696022371	-0.0003781088136451636
0.00043673647010507	-0.007748702998186849	-0.0002323892297239499
0.0006101118637661419	-0.011501518188314679	-0.00012185006883936801
0.0007358797254813252	-0.015306182789202287	-9.400847477600651e-5
0.0008332454213312889	-0.01911095961297428	-5.818591648923559e-5
0.0009575978185597502	-0.02293544878814055	-0.00019701311252438595
0.0011252910937727544	-0.026730259575612203	-0.0003492588246440652
0.0022109864367803786	-0.03520963785336919	-0.0017903477415965455
0.0037060283206169008	-0.039787661916446115	-0.0030372040619808228
0.0035338311544912673	-0.03930328708226709	-0.0027415856975488567
0.002266005455725193	-0.034813377538241125	-0.0015706486566702735
0.0014253026065182421	-0.03073431516911423	-0.000940848753601967
0.0008845836836427819	-0.02285975054751342	-0.00013175721744912254
0.0008423008516963455	-0.019011066915544234	-7.112158065963895e-5
0.0006993586293284464	-0.015188325324536806	-3.5634588445865085e-5
0.0006498382474365996	-0.01134533433125444	-0.0001437914092909316
0.0005158592928330766	-0.007631925365857499	-0.00025036284178618325
0.0002550710243154307	-0.0038768977175025364	-0.0003710840539396292
3.2839329316548764e-5	-0.00012455402602417877	-0.0005267891891898366
-0.0002745352344257798	0.0036841057812981295	-0.0006901491216766023
-0.000497472047522085	0.007550368918232088	-0.0007727517780540867
-0.0008858842875571508	0.011495867712379142	-0.000915417860927984
-0.0011900074830292545	0.015478888779501088	-0.0009952878523241879
-0.001597624811535984	0.019554066470304648	-0.001113090617513789
-0.0019388195961031252	0.0236970674096552	-0.0011945133860195916
-0.0027687703080429235	0.03262813272457618	-0.0013533765615894899
-0.0029194782827083247	0.034158040973476966	-0.0013374176645607587
-0.0021187566355126497	0.0256951215035642	-0.0012105319035525036
-0.0017397519899651143	0.021661065206658895	-0.0011467027563702658
-0.0013708189573916475	0.017618994298349507	-0.001087704212923848
-0.0010637113601031155	0.013732548923856554	-0.0009365583515202231
-0.0007052591716947662	0.009912989866968445	-0.0008339961780124765
-0.00042954764137712064	0.006103992277762283	-0.0007591670337189318
-0.00012217740820363935	0.0022362286498625464	-0.0005885121229709007
0.00011724143031497251	-0.001508050637677069	-0.00048810651770252915
0.00033258217692058213	-0.00517617109760837	-0.00031227835911947806
0.0005226638655722309	-0.008938354501277751	-0.00021258554066561788
0.0006455886681429942	-0.012681571541934089	-5.556109937794091e-5
0.0007324258590404893	-0.016487445272886748	-7.44546187075703e-5
0.0007860569174612965	-0.020318083130825126	-3.8948028673359525e-5
0.0009689630833565395	-0.024202593110442226	-0.00027044707023263557
0.001174059035667539	-0.028171440600418533	-0.0006219900030265411
0.0017297057052878856	-0.03222289644542647	-0.0011959796419509752
0.0026422394600336906	-0.0364825848140549	-0.00209308467926832
0.0029380533586717945	-0.03771237650380054	-0.0023340256476318
0.0018950916524850972	-0.03346476593079586	-0.001392022634201231
0.0013993712399835714	-0.029406869702676423	-0.0007791520667950987
0.0010851547491584333	-0.025426652236488573	-0.0003373518077117821
0.000936414985015101	-0.021614785937880947	-7.815361395894226e-5
0.0007739064746230344	-0.01783367867663654	-6.36760834076462e-5
0.0006994385103488111	-0.014034521475481418	-5.396574114196509e-5
0.0005621131873252908	-0.010240612494215647	-0.00017836717782365933
0.0003900674934779148	-0.006475424070653737	-0.00031285273906580125
0.00023739454135957307	-0.0026920680278123155	-0.0003782168041065849
-3.291832757313252e-5	0.0011036940035661338	-0.0005725521126770694
-0.00028469392036313887	0.004938673777721033	-0.0006901915405032824
-0.0006426927933364642	0.008833950099096592	-0.0008428951621122829
-0.0009953458692525902	0.012810962665857259	-0.0009501199024048541
-0.0013041190351612156	0.016746374228915298	-0.0010780252972639565
-0.0016495557906131683	0.02077963543975316	-0.0011284161535512944
-0.0019633852425773083	0.02496790582870701	-0.0012674457268321503
-0.002800040367240637	0.033707830647660884	-0.0015000360706829679
-0.0026651486047335055	0.03254661878333044	-0.0012647318835897258
-0.002294477680531468	0.02849030746840361	-0.0012432100005379443
-0.0019721232547125892	0.024446110271441553	-0.001141947013565792
-0.0015791910805034632	0.02043530091774554	-0.001050075795717243
-0.0013094765840807483	0.01643829016694284	-0.0010075491346160407
-0.0009418092046516935	0.012519022306355711	-0.0009123123685617541
-0.0006187389419728857	0.008654457312771388	-0.0007898700702733915
-0.000299940643105355	0.0048573256887804615	-0.0006710036444901838
-4.382844724071593e-5	0.0011079050851639312	-0.0005121086512523348
0.0001940104331306864	-0.0026484613307624742	-0.00041856223479605904
0.00039529488425074936	-0.0064049789611238615	-0.00032353442600294505
0.0005309626003043036	-0.01016470043324199	-0.00015538419094718816
0.0006911122422810347	-0.013904517173148483	-6.812086153945404e-5
0.0007952108642593761	-0.017658071328313693	-6.088713609005057e-5


==> data/FFPtrajectory.csv <==
x	y	z
-0.005866674453487298	0.011425239584822123	0.0006194383374347646
-0.005671184253663105	0.010794715546219358	0.0043490657186830714
-0.005672386186257383	0.009489572151672319	0.008148973913973314
-0.005437079591538727	0.008022262679220312	0.011818107715633904
-0.005024467109048218	0.0064737179975369	0.01507327492398051
-0.00451525794432102	0.0049292785206140645	0.017685530068049314
-0.003961876146815873	0.0034819078785389944	0.01970606136616885
-0.0034381576001648925	0.002213126213102846	0.021199715771862585
-0.0029440048031689654	0.0010722672305304003	0.022241341113580327
-0.0025114827134942994	5.752164254225957e-5	0.023016319676938225
-0.002082486008205497	-0.0008667532695791466	0.02352439204274543
-0.001678497284082861	-0.0017452080526527494	0.02376589320119571
-0.001258946166779732	-0.0025429820359827034	0.02384830975927373
-0.0008793067536464159	-0.0033247866756981022	0.023879939121143834
-0.0005168151463956079	-0.004138474240453903	0.02396002709519796
-0.00016023497028924208	-0.00495287578374264	0.023879342411911284
0.0002883745161560128	-0.005795784600066701	0.023509717348669884
0.000810839557580587	-0.00672583348201592	0.022683072066218248
0.0014727008534272884	-0.007745387556520907	0.021385977047911984
0.0022827883661579902	-0.008867288228192808	0.01951053591384492
0.0032065583963681115	-0.010037955786853401	0.01698195853049331
0.004237966268220387	-0.01110161410294964	0.013609408860577826
0.005297323237564267	-0.01184889573637848	0.009660121989383976
0.006189308681226393	-0.01223420329803732	0.005456017165508997
0.006978186573877686	-0.012229566157003486	0.001178323265396294
0.007541024619498786	-0.01183263332761443	-0.0030957802774325906
0.007915154433954871	-0.011096823746257572	-0.00736296831238302
0.008118633045847938	-0.009958549960264818	-0.011503257720916127
0.008089810428692243	-0.008464785053378852	-0.015421170079623832
0.007886012468627973	-0.00667702642345903	-0.018819266183082
0.007491781769840417	-0.004904883222142967	-0.021402485300064087
0.007039158462752112	-0.003329457129181039	-0.023198657922366705
0.006617456768666252	-0.0019405662886004124	-0.024460672324402053
0.006181961577793316	-0.0007711410363179936	-0.02527202257319448
0.00575856864104527	0.0002587029392174329	-0.025802372312920204
0.005391747733044137	0.0012263930893124883	-0.026115576003303
0.004981110042493559	0.002096404679598493	-0.02618979094942308
0.004566564356101647	0.00291547809181922	-0.02614063489305787
0.004155564863127527	0.00370233586441649	-0.02597538561306107
0.003732278404401235	0.004535961870275647	-0.025851125821840844
0.003245324364193142	0.005296459268506146	-0.025497342506997138
0.0027041321968435837	0.0061171596271364335	-0.024816594952383836
0.0020277545230415303	0.006975596756156064	-0.023731892139052045
0.0012354925961635143	0.007918031541691318	-0.022119715747537037
0.00028517435539738716	0.00891926205853171	-0.01998584596699928
-0.0008300307100626528	0.009892465633261063	-0.017084230927147507
-0.001961345504537152	0.0106971363375503	-0.013632966518755453
-0.0030223126336310045	0.01120613947210222	-0.009774008928872098
-0.003951881386681336	0.011362673547058411	-0.005745832215158583
-0.0027804854425492343	0.011127364036991801	-0.003130102503753743


==> data/FFPtrajectoryXYProjection.csv <==
x	y	z
-0.005866674453487	0.011425239584822	-0.03
-0.005671184253663	0.010794715546219	-0.03
-0.005672386186257	0.009489572151672	-0.03
-0.005437079591539	0.00802226267922	-0.03
-0.005024467109048	0.006473717997537	-0.03
-0.004515257944321	0.004929278520614	-0.03
-0.003961876146816	0.003481907878539	-0.03
-0.003438157600165	0.002213126213103	-0.03
-0.002944004803169	0.00107226723053	-0.03
-0.002511482713494	5.75E-05	-0.03
-0.002082486008206	-0.000866753269579	-0.03
-0.001678497284083	-0.001745208052653	-0.03
-0.00125894616678	-0.002542982035983	-0.03
-0.000879306753646	-0.003324786675698	-0.03
-0.000516815146396	-0.004138474240454	-0.03
-0.000160234970289	-0.004952875783743	-0.03
0.000288374516156	-0.005795784600067	-0.03
0.000810839557581	-0.006725833482016	-0.03
0.001472700853427	-0.007745387556521	-0.03
0.002282788366158	-0.008867288228193	-0.03
0.003206558396368	-0.010037955786853	-0.03
0.00423796626822	-0.01110161410295	-0.03
0.005297323237564	-0.011848895736379	-0.03
0.006189308681226	-0.012234203298037	-0.03
0.006978186573878	-0.012229566157004	-0.03
0.007541024619499	-0.011832633327615	-0.03
0.007915154433955	-0.011096823746258	-0.03
0.008118633045848	-0.009958549960265	-0.03
0.008089810428692	-0.008464785053379	-0.03
0.007886012468628	-0.006677026423459	-0.03
0.00749178176984	-0.004904883222143	-0.03
0.007039158462752	-0.003329457129181	-0.03
0.006617456768666	-0.0019405662886	-0.03
0.006181961577793	-0.000771141036318	-0.03
0.005758568641045	0.000258702939217	-0.03
0.005391747733044	0.001226393089312	-0.03
0.004981110042494	0.002096404679599	-0.03
0.004566564356102	0.002915478091819	-0.03
0.004155564863128	0.003702335864416	-0.03
0.003732278404401	0.004535961870276	-0.03
0.003245324364193	0.005296459268506	-0.03
0.002704132196844	0.006117159627136	-0.03
0.002027754523042	0.006975596756156	-0.03
0.001235492596164	0.007918031541691	-0.03
0.000285174355397	0.008919262058532	-0.03
-0.000830030710063	0.009892465633261	-0.03
-0.001961345504537	0.01069713633755	-0.03
-0.003022312633631	0.011206139472102	-0.03
-0.003951881386681	0.011362673547059	-0.03
-0.002780485442549	0.011127364036992	-0.03


==> data/FFPtrajectoryXZProjection.csv <==
x	y	z
-0.005866674453487	0.013	0.000619438337435
-0.005671184253663	0.013	0.004349065718683
-0.005672386186257	0.013	0.008148973913973
-0.005437079591539	0.013	0.011818107715634
-0.005024467109048	0.013	0.015073274923981
-0.004515257944321	0.013	0.017685530068049
-0.003961876146816	0.013	0.019706061366169
-0.003438157600165	0.013	0.021199715771863
-0.002944004803169	0.013	0.02224134111358
-0.002511482713494	0.013	0.023016319676938
-0.002082486008206	0.013	0.023524392042746
-0.001678497284083	0.013	0.023765893201196
-0.00125894616678	0.013	0.023848309759274
-0.000879306753646	0.013	0.023879939121144
-0.000516815146396	0.013	0.023960027095198
-0.000160234970289	0.013	0.023879342411911
0.000288374516156	0.013	0.02350971734867
0.000810839557581	0.013	0.022683072066218
0.001472700853427	0.013	0.021385977047912
0.002282788366158	0.013	0.019510535913845
0.003206558396368	0.013	0.016981958530493
0.00423796626822	0.013	0.013609408860578
0.005297323237564	0.013	0.009660121989384
0.006189308681226	0.013	0.005456017165509
0.006978186573878	0.013	0.001178323265396
0.007541024619499	0.013	-0.003095780277433
0.007915154433955	0.013	-0.007362968312383
0.008118633045848	0.013	-0.011503257720916
0.008089810428692	0.013	-0.015421170079624
0.007886012468628	0.013	-0.018819266183082
0.00749178176984	0.013	-0.021402485300064
0.007039158462752	0.013	-0.023198657922367
0.006617456768666	0.013	-0.024460672324402
0.006181961577793	0.013	-0.025272022573195
0.005758568641045	0.013	-0.02580237231292
0.005391747733044	0.013	-0.026115576003303
0.004981110042494	0.013	-0.026189790949423
0.004566564356102	0.013	-0.026140634893058
0.004155564863128	0.013	-0.025975385613061
0.003732278404401	0.013	-0.025851125821841
0.003245324364193	0.013	-0.025497342506997
0.002704132196844	0.013	-0.024816594952384
0.002027754523042	0.013	-0.023731892139052
0.001235492596164	0.013	-0.022119715747537
0.000285174355397	0.013	-0.019985845966999
-0.000830030710063	0.013	-0.017084230927148
-0.001961345504537	0.013	-0.013632966518756
-0.003022312633631	0.013	-0.009774008928872
-0.003951881386681	0.013	-0.005745832215159
-0.002780485442549	0.013	-0.003130102503754


==> data/FFPtrajectoryYZProjection.csv <==
x	y	z
-0.01	0.011425239584822	0.000619438337435
-0.01	0.010794715546219	0.004349065718683
-0.01	0.009489572151672	0.008148973913973
-0.01	0.00802226267922	0.011818107715634
-0.01	0.006473717997537	0.015073274923981
-0.01	0.004929278520614	0.017685530068049
-0.01	0.003481907878539	0.019706061366169
-0.01	0.002213126213103	0.021199715771863
-0.01	0.00107226723053	0.02224134111358
-0.01	5.75E-05	0.023016319676938
-0.01	-0.000866753269579	0.023524392042746
-0.01	-0.001745208052653	0.023765893201196
-0.01	-0.002542982035983	0.023848309759274
-0.01	-0.003324786675698	0.023879939121144
-0.01	-0.004138474240454	0.023960027095198
-0.01	-0.004952875783743	0.023879342411911
-0.01	-0.005795784600067	0.02350971734867
-0.01	-0.006725833482016	0.022683072066218
-0.01	-0.007745387556521	0.021385977047912
-0.01	-0.008867288228193	0.019510535913845
-0.01	-0.010037955786853	0.016981958530493
-0.01	-0.01110161410295	0.013609408860578
-0.01	-0.011848895736379	0.009660121989384
-0.01	-0.012234203298037	0.005456017165509
-0.01	-0.012229566157004	0.001178323265396
-0.01	-0.011832633327615	-0.003095780277433
-0.01	-0.011096823746258	-0.007362968312383
-0.01	-0.009958549960265	-0.011503257720916
-0.01	-0.008464785053379	-0.015421170079624
-0.01	-0.006677026423459	-0.018819266183082
-0.01	-0.004904883222143	-0.021402485300064
-0.01	-0.003329457129181	-0.023198657922367
-0.01	-0.0019405662886	-0.024460672324402
-0.01	-0.000771141036318	-0.025272022573195
-0.01	0.000258702939217	-0.02580237231292
-0.01	0.001226393089312	-0.026115576003303
-0.01	0.002096404679599	-0.026189790949423
-0.01	0.002915478091819	-0.026140634893058
-0.01	0.003702335864416	-0.025975385613061
-0.01	0.004535961870276	-0.025851125821841
-0.01	0.005296459268506	-0.025497342506997
-0.01	0.006117159627136	-0.024816594952384
-0.01	0.006975596756156	-0.023731892139052
-0.01	0.007918031541691	-0.022119715747537
-0.01	0.008919262058532	-0.019985845966999
-0.01	0.009892465633261	-0.017084230927148
-0.01	0.01069713633755	-0.013632966518756
-0.01	0.011206139472102	-0.009774008928872
-0.01	0.011362673547059	-0.005745832215159
-0.01	0.011127364036992	-0.003130102503754


==> data/FFPtrajectory_t.csv <==
x	y	z	t
-0.005866674453487298	0.011425239584822123	0.0006194383374347646	0.0
-0.005671184253663105	0.010794715546219358	0.0043490657186830714	0.10204081632653061
-0.005672386186257383	0.009489572151672319	0.008148973913973314	0.20408163265306123
-0.005437079591538727	0.008022262679220312	0.011818107715633904	0.30612244897959184
-0.005024467109048218	0.0064737179975369	0.01507327492398051	0.40816326530612246
-0.00451525794432102	0.0049292785206140645	0.017685530068049314	0.5102040816326531
-0.003961876146815873	0.0034819078785389944	0.01970606136616885	0.6122448979591837
-0.0034381576001648925	0.002213126213102846	0.021199715771862585	0.7142857142857143
-0.0029440048031689654	0.0010722672305304003	0.022241341113580327	0.8163265306122449
-0.0025114827134942994	5.752164254225957e-5	0.023016319676938225	0.9183673469387755
-0.002082486008205497	-0.0008667532695791466	0.02352439204274543	1.0204081632653061
-0.001678497284082861	-0.0017452080526527494	0.02376589320119571	1.1224489795918366
-0.001258946166779732	-0.0025429820359827034	0.02384830975927373	1.2244897959183674
-0.0008793067536464159	-0.0033247866756981022	0.023879939121143834	1.3265306122448979
-0.0005168151463956079	-0.004138474240453903	0.02396002709519796	1.4285714285714286
-0.00016023497028924208	-0.00495287578374264	0.023879342411911284	1.530612244897959
0.0002883745161560128	-0.005795784600066701	0.023509717348669884	1.6326530612244898
0.000810839557580587	-0.00672583348201592	0.022683072066218248	1.7346938775510203
0.0014727008534272884	-0.007745387556520907	0.021385977047911984	1.836734693877551
0.0022827883661579902	-0.008867288228192808	0.01951053591384492	1.9387755102040816
0.0032065583963681115	-0.010037955786853401	0.01698195853049331	2.0408163265306123
0.004237966268220387	-0.01110161410294964	0.013609408860577826	2.142857142857143
0.005297323237564267	-0.01184889573637848	0.009660121989383976	2.2448979591836733
0.006189308681226393	-0.01223420329803732	0.005456017165508997	2.3469387755102042
0.006978186573877686	-0.012229566157003486	0.001178323265396294	2.4489795918367347
0.007541024619498786	-0.01183263332761443	-0.0030957802774325906	2.5510204081632653
0.007915154433954871	-0.011096823746257572	-0.00736296831238302	2.6530612244897958
0.008118633045847938	-0.009958549960264818	-0.011503257720916127	2.7551020408163267
0.008089810428692243	-0.008464785053378852	-0.015421170079623832	2.857142857142857
0.007886012468627973	-0.00667702642345903	-0.018819266183082	2.9591836734693877
0.007491781769840417	-0.004904883222142967	-0.021402485300064087	3.061224489795918
0.007039158462752112	-0.003329457129181039	-0.023198657922366705	3.163265306122449
0.006617456768666252	-0.0019405662886004124	-0.024460672324402053	3.2653061224489797
0.006181961577793316	-0.0007711410363179936	-0.02527202257319448	3.36734693877551
0.00575856864104527	0.0002587029392174329	-0.025802372312920204	3.4693877551020407
0.005391747733044137	0.0012263930893124883	-0.026115576003303	3.5714285714285716
0.004981110042493559	0.002096404679598493	-0.02618979094942308	3.673469387755102
0.004566564356101647	0.00291547809181922	-0.02614063489305787	3.7755102040816326
0.004155564863127527	0.00370233586441649	-0.02597538561306107	3.877551020408163
0.003732278404401235	0.004535961870275647	-0.025851125821840844	3.979591836734694
0.003245324364193142	0.005296459268506146	-0.025497342506997138	4.081632653061225
0.0027041321968435837	0.0061171596271364335	-0.024816594952383836	4.183673469387755
0.0020277545230415303	0.006975596756156064	-0.023731892139052045	4.285714285714286
0.0012354925961635143	0.007918031541691318	-0.022119715747537037	4.387755102040816
0.00028517435539738716	0.00891926205853171	-0.01998584596699928	4.489795918367347
-0.0008300307100626528	0.009892465633261063	-0.017084230927147507	4.591836734693878
-0.001961345504537152	0.0106971363375503	-0.013632966518755453	4.6938775510204085
-0.0030223126336310045	0.01120613947210222	-0.009774008928872098	4.795918367346939
-0.003951881386681336	0.011362673547058411	-0.005745832215158583	4.8979591836734695
-0.0027804854425492343	0.011127364036991801	-0.003130102503753743	5.0


==> data/LakeShore.csv <==
PlaneYZ_y,PlaneYZ_z,PlaneYZ_f,PlaneXZ_x,PlaneXZ_z,PlaneXZ_f,PlaneXY_x,PlaneXY_y,PlaneXY_f
-0.045477240789289754,-0.045477240789289754,0.011719344459290909,-0.045477240789289754,-0.045477240789289754,0.00701758022777019,-0.045477240789289754,-0.045477240789289754,0.0135259740539304
-0.045477240789289754,-0.036381792631431806,0.011678194701045521,-0.045477240789289754,-0.036381792631431806,0.006572102524992994,-0.045477240789289754,-0.036381792631431806,0.010839056801647701
-0.045477240789289754,-0.02728634447357385,0.011660277894276807,-0.045477240789289754,-0.02728634447357385,0.006156557141465076,-0.045477240789289754,-0.02728634447357385,0.00876855588797129
-0.045477240789289754,-0.018190896315715903,0.011686761133048288,-0.045477240789289754,-0.018190896315715903,0.00584671343043672,-0.045477240789289754,-0.018190896315715903,0.007189796565807815
-0.045477240789289754,-0.009095448157857951,0.011768017581883498,-0.045477240789289754,-0.009095448157857951,0.005663680167226945,-0.045477240789289754,-0.009095448157857951,0.006094578776414963
-0.045477240789289754,0.0,0.011887100810865971,-0.045477240789289754,0.0,0.005601237111376258,-0.045477240789289754,0.0,0.005601237111376258
-0.045477240789289754,0.009095448157857951,0.011997886182953083,-0.045477240789289754,0.009095448157857951,0.005655574925365936,-0.045477240789289754,0.009095448157857951,0.005854237556950446
-0.045477240789289754,0.018190896315715903,0.012037034470284196,-0.045477240789289754,0.018190896315715903,0.005840186723892173,-0.045477240789289754,0.018190896315715903,0.006838276920648378
-0.045477240789289754,0.02728634447357385,0.01194415033761047,-0.045477240789289754,0.02728634447357385,0.0061805756109456055,-0.045477240789289754,0.02728634447357385,0.008389966102990545
-0.045477240789289754,0.036381792631431806,0.011684882150239162,-0.045477240789289754,0.036381792631431806,0.006693182819947665,-0.045477240789289754,0.036381792631431806,0.010354980682274237
-0.045477240789289754,0.045477240789289754,0.011275080218347958,-0.045477240789289754,0.045477240789289754,0.007357149798423702,-0.045477240789289754,0.045477240789289754,0.012652152240082872
-0.036381792631431806,-0.045477240789289754,0.00939845149244062,-0.036381792631431806,-0.045477240789289754,0.006194250673573788,-0.036381792631431806,-0.045477240789289754,0.013489286621209122
-0.036381792631431806,-0.036381792631431806,0.009267637244569658,-0.036381792631431806,-0.036381792631431806,0.005733308806115357,-0.036381792631431806,-0.036381792631431806,0.010593918859354675
-0.036381792631431806,-0.02728634447357385,0.009161137595514025,-0.036381792631431806,-0.02728634447357385,0.0052517241471497595,-0.036381792631431806,-0.02728634447357385,0.00826236059683877
-0.036381792631431806,-0.018190896315715903,0.009091633596550184,-0.036381792631431806,-0.018190896315715903,0.004847663377173433,-0.036381792631431806,-0.018190896315715903,0.006411534604741744
-0.036381792631431806,-0.009095448157857951,0.009074995410187565,-0.036381792631431806,-0.009095448157857951,0.004586753606787589,-0.036381792631431806,-0.009095448157857951,0.0050857878287533
-0.036381792631431806,0.0,0.009112657132906335,-0.036381792631431806,0.0,0.004504156895809701,-0.036381792631431806,0.0,0.004504156895809701
-0.036381792631431806,0.009095448157857951,0.009185381915307642,-0.036381792631431806,0.009095448157857951,0.004611733155078549,-0.036381792631431806,0.009095448157857951,0.004882888416731963
-0.036381792631431806,0.018190896315715903,0.009259674049929088,-0.036381792631431806,0.018190896315715903,0.004905457089829088,-0.036381792631431806,0.018190896315715903,0.0060960654439187155
-0.036381792631431806,0.02728634447357385,0.009302893144721417,-0.036381792631431806,0.02728634447357385,0.00536706756022421,-0.036381792631431806,0.02728634447357385,0.007859989285263307
-0.036381792631431806,0.036381792631431806,0.009300955461979614,-0.036381792631431806,0.036381792631431806,0.0059576189418197555,-0.036381792631431806,0.036381792631431806,0.010008571024897345
-0.036381792631431806,0.045477240789289754,0.009273349190454897,-0.036381792631431806,0.045477240789289754,0.00660449511908194,-0.036381792631431806,0.045477240789289754,0.012496321152527872
-0.02728634447357385,-0.045477240789289754,0.007473314301381236,-0.02728634447357385,-0.045477240789289754,0.0055130051103015505,-0.02728634447357385,-0.045477240789289754,0.013198589550262879
-0.02728634447357385,-0.036381792631431806,0.007177349697627782,-0.02728634447357385,-0.036381792631431806,0.004988615749339071,-0.02728634447357385,-0.036381792631431806,0.010234311332860034
-0.02728634447357385,-0.02728634447357385,0.006925431258206194,-0.02728634447357385,-0.02728634447357385,0.004409321728539942,-0.02728634447357385,-0.02728634447357385,0.00774846474140258
-0.02728634447357385,-0.018190896315715903,0.006729628660318524,-0.02728634447357385,-0.018190896315715903,0.0038805125893569235,-0.02728634447357385,-0.018190896315715903,0.005679369446901768
-0.02728634447357385,-0.009095448157857951,0.0066148249746448414,-0.02728634447357385,-0.009095448157857951,0.0035072784707269526,-0.02728634447357385,-0.009095448157857951,0.004101147335530081
-0.02728634447357385,0.0,0.006598728544243211,-0.02728634447357385,0.0,0.0033805723532428127,-0.02728634447357385,0.0,0.0033805723532428127
-0.02728634447357385,0.009095448157857951,0.006680081162421043,-0.02728634447357385,0.009095448157857951,0.0035402608080316493,-0.02728634447357385,0.009095448157857951,0.003922603884378822
-0.02728634447357385,0.018190896315715903,0.006839879818347186,-0.02728634447357385,0.018190896315715903,0.003953439954019286,-0.02728634447357385,0.018190896315715903,0.005406361816957772
-0.02728634447357385,0.02728634447357385,0.007053242230635694,-0.02728634447357385,0.02728634447357385,0.0045421812163389625,-0.02728634447357385,0.02728634447357385,0.007389377371306396
-0.02728634447357385,0.036381792631431806,0.007303663155995742,-0.02728634447357385,0.036381792631431806,0.0052156649247068676,-0.02728634447357385,0.036381792631431806,0.009719086245390291
-0.02728634447357385,0.045477240789289754,0.00759177393806584,-0.02728634447357385,0.045477240789289754,0.005870839077366307,-0.02728634447357385,0.045477240789289754,0.012395199217594341
-0.018190896315715903,-0.045477240789289754,0.005981869081083379,-0.018190896315715903,-0.045477240789289754,0.005000529026887354,-0.018190896315715903,-0.045477240789289754,0.012765848592058752
-0.018190896315715903,-0.036381792631431806,0.005465499923050419,-0.018190896315715903,-0.036381792631431806,0.0043799532933221025,-0.018190896315715903,-0.036381792631431806,0.00982319561654564
-0.018190896315715903,-0.02728634447357385,0.005000326932058237,-0.018190896315715903,-0.02728634447357385,0.0036803151979740707,-0.018190896315715903,-0.02728634447357385,0.007266776693778834
-0.018190896315715903,-0.018190896315715903,0.004613841306056117,-0.018190896315715903,-0.018190896315715903,0.0029927892663791714,-0.018190896315715903,-0.018190896315715903,0.005037711632804771
-0.018190896315715903,-0.009095448157857951,0.004358607144611978,-0.018190896315715903,-0.009095448157857951,0.002451293171862341,-0.018190896315715903,-0.009095448157857951,0.0031897036563008287
-0.018190896315715903,0.0,0.004285477108987603,-0.018190896315715903,0.0,0.0022428998840494543,-0.018190896315715903,0.0,0.0022428998840494543
-0.018190896315715903,0.009095448157857951,0.004412976687411282,-0.018190896315715903,0.009095448157857951,0.002480349387697512,-0.018190896315715903,0.009095448157857951,0.003040448037280925
-0.018190896315715903,0.018190896315715903,0.004716215590313443,-0.018190896315715903,0.018190896315715903,0.0030570186944717647,-0.018190896315715903,0.018190896315715903,0.004832730567574398
-0.018190896315715903,0.02728634447357385,0.005145326620099632,-0.018190896315715903,0.02728634447357385,0.0037954586543038917,-0.018190896315715903,0.02728634447357385,0.007011423885620844
-0.018190896315715903,0.036381792631431806,0.005651127736747489,-0.018190896315715903,0.036381792631431806,0.004565517203711749,-0.018190896315715903,0.036381792631431806,0.009487881650586925
-0.018190896315715903,0.045477240789289754,0.006196992700783141,-0.018190896315715903,0.045477240789289754,0.0052620530431728455,-0.018190896315715903,0.045477240789289754,0.012312293040193486
-0.009095448157857951,-0.045477240789289754,0.004982558734902819,-0.009095448157857951,-0.045477240789289754,0.004689474477983267,-0.009095448157857951,-0.045477240789289754,0.012301042324766046
-0.009095448157857951,-0.036381792631431806,0.004254434259261894,-0.009095448157857951,-0.036381792631431806,0.003967087864829407,-0.009095448157857951,-0.036381792631431806,0.009430978354366983
-0.009095448157857951,-0.02728634447357385,0.003526958025408654,-0.009095448157857951,-0.02728634447357385,0.003154158389972511,-0.009095448157857951,-0.02728634447357385,0.006869211689411349
-0.009095448157857951,-0.018190896315715903,0.002840615894832276,-0.009095448157857951,-0.018190896315715903,0.0022981213527921854,-0.009095448157857951,-0.018190896315715903,0.004551941431833177
-0.009095448157857951,-0.009095448157857951,0.0023056200660083103,-0.009095448157857951,-0.009095448157857951,0.0015042647144818554,-0.009095448157857951,-0.009095448157857951,0.0024605730416707716
-0.009095448157857951,0.0,0.002108168075842474,-0.009095448157857951,0.0,0.0011090721993227343,-0.009095448157857951,0.0,0.0011090721993227343
-0.009095448157857951,0.009095448157857951,0.0023600501523230195,-0.009095448157857951,0.009095448157857951,0.0015241196115158423,-0.009095448157857951,0.009095448157857951,0.0023661016579307748
-0.009095448157857951,0.018190896315715903,0.002938583516895611,-0.009095448157857951,0.018190896315715903,0.0023437155814356545,-0.009095448157857951,0.018190896315715903,0.004442129272330359
-0.009095448157857951,0.02728634447357385,0.003664545773789174,-0.009095448157857951,0.02728634447357385,0.003239248838270716,-0.009095448157857951,0.02728634447357385,0.006747526140466577
-0.009095448157857951,0.036381792631431806,0.004428203682123671,-0.009095448157857951,0.036381792631431806,0.004100967586344429,-0.009095448157857951,0.036381792631431806,0.009305245929439245
-0.009095448157857951,0.045477240789289754,0.005167465896147614,-0.009095448157857951,0.045477240789289754,0.004857265409883558,-0.009095448157857951,0.045477240789289754,0.012206967733017882
0.0,-0.045477240789289754,0.004582050565448129,0.0,-0.045477240789289754,0.004582050565448129,0.0,-0.045477240789289754,0.011887100810865971
0.0,-0.036381792631431806,0.0037947771817017314,0.0,-0.036381792631431806,0.0037947771817017314,0.0,-0.036381792631431806,0.009112657132906335
0.0,-0.02728634447357385,0.002932242186786463,0.0,-0.02728634447357385,0.002932242186786463,0.0,-0.02728634447357385,0.006598728544243211
0.0,-0.018190896315715903,0.001999846249675059,0.0,-0.018190896315715903,0.001999846249675059,0.0,-0.018190896315715903,0.004285477108987603
0.0,-0.009095448157857951,0.0010149330912753766,0.0,-0.009095448157857951,0.0010149330912753766,0.0,-0.009095448157857951,0.002108168075842474
0.0,0.0,3.9276532210294635e-21,0.0,0.0,3.9276532210294635e-21,0.0,0.0,3.9276532210294635e-21
0.0,0.009095448157857951,0.0010212647323455536,0.0,0.009095448157857951,0.0010212647323455536,0.0,0.009095448157857951,0.0021070624394954203
0.0,0.018190896315715903,0.0020256924074096064,0.0,0.018190896315715903,0.0020256924074096064,0.0,0.018190896315715903,0.0042834715538163535
0.0,0.02728634447357385,0.0029902199581593927,0.0,0.02728634447357385,0.0029902199581593927,0.0,0.02728634447357385,0.006605303812111944
0.0,0.036381792631431806,0.0038893667164990237,0.0,0.036381792631431806,0.0038893667164990237,0.0,0.036381792631431806,0.009159532795560078
0.0,0.045477240789289754,0.004690671196375691,0.0,0.045477240789289754,0.004690671196375691,0.0,0.045477240789289754,0.012051503354120256
0.009095448157857951,-0.045477240789289754,0.00487852417089616,0.009095448157857951,-0.045477240789289754,0.004636816254783431,0.009095448157857951,-0.045477240789289754,0.011561828159109484
0.009095448157857951,-0.036381792631431806,0.004272771536457379,0.009095448157857951,-0.036381792631431806,0.003855775270854433,0.009095448157857951,-0.036381792631431806,0.008891182776296028
0.009095448157857951,-0.02728634447357385,0.0035994596456082988,0.009095448157857951,-0.02728634447357385,0.003045504813034591,0.009095448157857951,-0.02728634447357385,0.006470834937795357
0.009095448157857951,-0.018190896315715903,0.0029233388129436266,0.009095448157857951,-0.018190896315715903,0.0022162002830195555,0.009095448157857951,-0.018190896315715903,0.004262834915753004
0.009095448157857951,-0.009095448157857951,0.002363059275535995,0.009095448157857951,-0.009095448157857951,0.0014504778021696874,0.009095448157857951,-0.009095448157857951,0.0022684651772751883
0.009095448157857951,0.0,0.0021070624394954203,0.009095448157857951,0.0,0.0010625365554938707,0.009095448157857951,0.0,0.0010625365554938707
0.009095448157857951,0.009095448157857951,0.0022954231441291314,0.009095448157857951,0.009095448157857951,0.0014525520955295545,0.009095448157857951,0.009095448157857951,0.002358445838787985
0.009095448157857951,0.018190896315715903,0.0028328963036335355,0.009095448157857951,0.018190896315715903,0.00223368675354508,0.009095448157857951,0.018190896315715903,0.004359954111975748
0.009095448157857951,0.02728634447357385,0.0035309469626361055,0.009095448157857951,0.02728634447357385,0.003091572961939049,0.009095448157857951,0.02728634447357385,0.006579532782283142
0.009095448157857951,0.036381792631431806,0.004258545674169982,0.009095448157857951,0.036381792631431806,0.003937636579094771,0.009095448157857951,0.036381792631431806,0.009045275478263127
0.009095448157857951,0.045477240789289754,0.0049269868660169235,0.009095448157857951,0.045477240789289754,0.004739304287607017,0.009095448157857951,0.045477240789289754,0.011842411779232476
0.018190896315715903,-0.045477240789289754,0.005857253306237925,0.018190896315715903,-0.045477240789289754,0.004790833908778527,0.018190896315715903,-0.045477240789289754,0.011311227784715194
0.018190896315715903,-0.036381792631431806,0.005524081297253163,0.018190896315715903,-0.036381792631431806,0.004089806409426808,0.018190896315715903,-0.036381792631431806,0.008751556998999741
0.018190896315715903,-0.02728634447357385,0.005120304902673903,0.018190896315715903,-0.02728634447357385,0.0034088196278239647,0.018190896315715903,-0.02728634447357385,0.006466154516007125
0.018190896315715903,-0.018190896315715903,0.0047265480570401275,0.018190896315715903,-0.018190896315715903,0.002767452530630897,0.018190896315715903,-0.018190896315715903,0.0044475228424671175
0.018190896315715903,-0.009095448157857951,0.004424958083456321,0.018190896315715903,-0.009095448157857951,0.0022603513279156624,0.018190896315715903,-0.009095448157857951,0.0027908104860245387
0.018190896315715903,0.0,0.0042834715538163535,0.018190896315715903,0.0,0.0020576271209880592,0.018190896315715903,0.0,0.0020576271209880592
0.018190896315715903,0.009095448157857951,0.00433594860666022,0.018190896315715903,0.009095448157857951,0.0022693338630052724,0.018190896315715903,0.009095448157857951,0.0029296746440206907
0.018190896315715903,0.018190896315715903,0.00457124810526091,0.018190896315715903,0.018190896315715903,0.0027920116588599185,0.018190896315715903,0.018190896315715903,0.004622647762966593
0.018190896315715903,0.02728634447357385,0.004942257654380894,0.018190896315715903,0.02728634447357385,0.003462191949317642,0.018190896315715903,0.02728634447357385,0.0066541570139735575
0.018190896315715903,0.036381792631431806,0.005382827950963215,0.018190896315715903,0.036381792631431806,0.004187393696665447,0.018190896315715903,0.036381792631431806,0.008965824227769276
0.018190896315715903,0.045477240789289754,0.005814880586670706,0.018190896315715903,0.045477240789289754,0.004937339516358195,0.018190896315715903,0.045477240789289754,0.011602771792669699
0.02728634447357385,-0.045477240789289754,0.007429846622492431,0.02728634447357385,-0.045477240789289754,0.004992464213391204,0.02728634447357385,-0.045477240789289754,0.011078246547259613
0.02728634447357385,-0.036381792631431806,0.0073085514143326445,0.02728634447357385,-0.036381792631431806,0.004422123672189914,0.02728634447357385,-0.036381792631431806,0.008648915863134106
0.02728634447357385,-0.02728634447357385,0.0070957689936328875,0.02728634447357385,-0.02728634447357385,0.0038982116947987888,0.02728634447357385,-0.02728634447357385,0.006539678625992639
0.02728634447357385,-0.018190896315715903,0.00687348409398513,0.02728634447357385,-0.018190896315715903,0.0034311397103377918,0.02728634447357385,-0.018190896315715903,0.004763499191191923
0.02728634447357385,-0.009095448157857951,0.006699655131936054,0.02728634447357385,-0.009095448157857951,0.003089577442634413,0.02728634447357385,-0.009095448157857951,0.00344698310237816
0.02728634447357385,0.0,0.006605303812111944,0.02728634447357385,0.0,0.0029666174504260952,0.02728634447357385,0.0,0.0029666174504260952
0.02728634447357385,0.009095448157857951,0.006598386434367759,0.02728634447357385,0.009095448157857951,0.003108499529482045,0.02728634447357385,0.009095448157857951,0.0036021804877594894
0.02728634447357385,0.018190896315715903,0.006671973446052582,0.02728634447357385,0.018190896315715903,0.0034717685711831044,0.02728634447357385,0.018190896315715903,0.004994792471887557
0.02728634447357385,0.02728634447357385,0.006810807207277021,0.02728634447357385,0.02728634447357385,0.003972983779809541,0.02728634447357385,0.02728634447357385,0.0068037575210716655
0.02728634447357385,0.036381792631431806,0.006990903935446702,0.02728634447357385,0.036381792631431806,0.004554490117097694,0.02728634447357385,0.036381792631431806,0.008929051953713409
0.02728634447357385,0.045477240789289754,0.007171027331082304,0.02728634447357385,0.045477240789289754,0.0052088150329557895,0.02728634447357385,0.045477240789289754,0.011374686683883863
0.036381792631431806,-0.045477240789289754,0.009531249147784393,0.036381792631431806,-0.045477240789289754,0.005216763933844805,0.036381792631431806,-0.045477240789289754,0.010783659692380015
0.036381792631431806,-0.036381792631431806,0.009517618885986548,0.036381792631431806,-0.036381792631431806,0.004796760408777589,0.036381792631431806,-0.036381792631431806,0.008526966598377232
0.036381792631431806,-0.02728634447357385,0.00941380750281392,0.036381792631431806,-0.02728634447357385,0.004424674899520732,0.036381792631431806,-0.02728634447357385,0.0066408203831811825
0.036381792631431806,-0.018190896315715903,0.009299459317275233,0.036381792631431806,-0.018190896315715903,0.004093198043312935,0.036381792631431806,-0.018190896315715903,0.005135871688020228
0.036381792631431806,-0.009095448157857951,0.009213179726332874,0.036381792631431806,-0.009095448157857951,0.003854110928224869,0.036381792631431806,-0.009095448157857951,0.004110032521395187
0.036381792631431806,0.0,0.009159532795560078,0.036381792631431806,0.0,0.0037741563523264327,0.036381792631431806,0.0,0.0037741563523264327
0.036381792631431806,0.009095448157857951,0.009123676381274648,0.036381792631431806,0.009095448157857951,0.003882713859438824,0.036381792631431806,0.009095448157857951,0.004256048455214876
0.036381792631431806,0.018190896315715903,0.00908744356481949,0.036381792631431806,0.018190896315715903,0.0041513574488901955,0.036381792631431806,0.018190896315715903,0.005399172872087783
0.036381792631431806,0.02728634447357385,0.009039849639342103,0.036381792631431806,0.02728634447357385,0.004525052372480444,0.036381792631431806,0.02728634447357385,0.006994102624491129
0.036381792631431806,0.036381792631431806,0.008977437712650199,0.036381792631431806,0.036381792631431806,0.004967952317981108,0.036381792631431806,0.036381792631431806,0.008938062242768685
0.036381792631431806,0.045477240789289754,0.008892853110829008,0.036381792631431806,0.045477240789289754,0.00549378093463483,0.036381792631431806,0.045477240789289754,0.011203114890987534
0.045477240789289754,-0.045477240789289754,0.012133847051550132,0.045477240789289754,-0.045477240789289754,0.005460125095510302,0.045477240789289754,-0.045477240789289754,0.01035093811410666
0.045477240789289754,-0.036381792631431806,0.012123665300424706,0.045477240789289754,-0.036381792631431806,0.0051857361972197594,0.045477240789289754,-0.036381792631431806,0.008339180422027323
0.045477240789289754,-0.02728634447357385,0.012067767808918753,0.045477240789289754,-0.02728634447357385,0.00494472635602156,0.045477240789289754,-0.02728634447357385,0.006733041954529302
0.045477240789289754,-0.018190896315715903,0.012035812866817803,0.045477240789289754,-0.018190896315715903,0.004708276292397844,0.045477240789289754,-0.018190896315715903,0.005514925481880659
0.045477240789289754,-0.009095448157857951,0.012040144870770706,0.045477240789289754,-0.009095448157857951,0.0045274116262500295,0.045477240789289754,-0.009095448157857951,0.004725651772419667
0.045477240789289754,0.0,0.012051503354120256,0.045477240789289754,0.0,0.004468962989732949,0.045477240789289754,0.0,0.004468962989732949
0.045477240789289754,0.009095448157857951,0.012023017911805068,0.045477240789289754,0.009095448157857951,0.004560185712188023,0.045477240789289754,0.009095448157857951,0.004828939974156769
0.045477240789289754,0.018190896315715903,0.011913222957611049,0.045477240789289754,0.018190896315715903,0.0047737772980544595,0.045477240789289754,0.018190896315715903,0.005769401071662707
0.045477240789289754,0.02728634447357385,0.011701373756044171,0.045477240789289754,0.02728634447357385,0.005058717579677146,0.045477240789289754,0.02728634447357385,0.007183059361782645
0.045477240789289754,0.036381792631431806,0.011392255206026007,0.045477240789289754,0.036381792631431806,0.005382348374253839,0.045477240789289754,0.036381792631431806,0.008982610807698759
0.045477240789289754,0.045477240789289754,0.011008886108579582,0.045477240789289754,0.045477240789289754,0.005761653451825344,0.045477240789289754,0.045477240789289754,0.011117744406223484


==> data/LakeShore_quiver.csv <==
PlaneYZ_y,PlaneYZ_z,quiver_yzu,quiver_yzv,PlaneXZ_x,PlaneXZ_z,PlaneXZ_u,PlaneXZ_v,PlaneXY_x,PlaneXY_y,Xyu,Xyv
-0.045477240789289754,-0.045477240789289754,0.00947800713462082,-0.006892086998319128,-0.045477240789289754,-0.045477240789289754,-0.005222716432961007,-0.004685404989596737,-0.045477240789289754,-0.045477240789289754,-0.0068336251799372095,0.011672712132119694
-0.045477240789289754,-0.036381792631431806,0.010117745095111541,-0.0058301029778621335,-0.045477240789289754,-0.036381792631431806,-0.005364653344350631,-0.0037938306570310166,-0.045477240789289754,-0.036381792631431806,-0.005435073059466639,0.012345683156655803
-0.045477240789289754,-0.02728634447357385,0.010706020424194008,-0.004605221150051105,-0.045477240789289754,-0.02728634447357385,-0.005497094864769762,-0.002769001663940128,-0.045477240789289754,-0.02728634447357385,-0.003942535266872958,0.012595048790209925
-0.045477240789289754,-0.018190896315715903,0.01121442562158213,-0.0032421470707978766,-0.045477240789289754,-0.018190896315715903,-0.005586513903992003,-0.0017197307697744235,-0.045477240789289754,-0.018190896315715903,-0.002378115098928884,0.012540475209522731
-0.045477240789289754,-0.009095448157857951,0.011610730195302574,-0.0017875554902848276,-0.045477240789289754,-0.009095448157857951,-0.005617810862668906,-0.0007028166730527137,-0.045477240789289754,-0.009095448157857951,-0.0007829506154062953,0.012273229565275419
-0.045477240789289754,0.0,0.011857113901796034,-0.00029735639574478696,-0.045477240789289754,0.0,-0.0055912680762062105,0.00026730361229670594,-0.045477240789289754,0.0,0.0007896801766761778,0.011857113901796034
-0.045477240789289754,0.009095448157857951,0.011910625085048887,0.001173805388568712,-0.045477240789289754,0.009095448157857951,-0.0055191171955779605,0.0012066688234046745,-0.045477240789289754,0.009095448157857951,0.002280951619885105,0.011330114074519244
-0.045477240789289754,0.018190896315715903,0.011725864114755222,0.0025808170442208215,-0.045477240789289754,0.018190896315715903,-0.005421719505078485,0.002147673957739432,-0.045477240789289754,0.018190896315715903,0.003632780184283727,0.010706763665199485
-0.045477240789289754,0.02728634447357385,0.01125989192350924,0.0038941310442444227,-0.045477240789289754,0.02728634447357385,-0.005323359177012241,0.0031227172251945385,-0.045477240789289754,0.02728634447357385,0.004793811726422947,0.009981222894877538
-0.045477240789289754,0.036381792631431806,0.010479363643028051,0.00510356488159881,-0.045477240789289754,0.036381792631431806,-0.005247649463321529,0.004145613442986433,-0.045477240789289754,0.036381792631431806,0.00572510622941186,0.009131072534600456
-0.045477240789289754,0.045477240789289754,0.009369887339404828,0.00621986724043803,-0.045477240789289754,0.045477240789289754,-0.005212551824152066,0.005190773873361648,-0.045477240789289754,0.045477240789289754,0.006405520024067786,0.008121822813894944
-0.036381792631431806,-0.045477240789289754,0.007204648156984194,-0.006033715323063048,-0.036381792631431806,-0.045477240789289754,-0.004320650610904553,-0.004438503162904684,-0.036381792631431806,-0.045477240789289754,-0.006408157903008429,0.008741602964063002
-0.036381792631431806,-0.036381792631431806,0.007762416291187418,-0.0050629843590448784,-0.036381792631431806,-0.036381792631431806,-0.004378023410359425,-0.0037018519019398188,-0.036381792631431806,-0.036381792631431806,-0.005097582640154891,0.00928685988570645
-0.036381792631431806,-0.02728634447357385,0.008250280127574044,-0.003979206434949626,-0.036381792631431806,-0.02728634447357385,-0.004445067214058452,-0.0027966000891423547,-0.036381792631431806,-0.02728634447357385,-0.0037360613740073986,0.00952778699743524
-0.036381792631431806,-0.018190896315715903,0.008648288217053074,-0.002789742617558151,-0.036381792631431806,-0.018190896315715903,-0.004494736764416959,-0.001814694480201031,-0.036381792631431806,-0.018190896315715903,-0.002335458048890673,0.009540704677582596
-0.036381792631431806,-0.009095448157857951,0.00893771578177655,-0.0015236756207443727,-0.036381792631431806,-0.009095448157857951,-0.0045131579319919865,-0.0008114799695697382,-0.036381792631431806,-0.009095448157857951,-0.0009237368926281093,0.009383950425908956
-0.036381792631431806,0.0,0.00909831984347248,-0.00022036688392833927,-0.036381792631431806,0.0,-0.0044974945883985784,0.00018783426423050277,-0.036381792631431806,0.0,0.0004610146247694783,0.00909831984347248
-0.036381792631431806,0.009095448157857951,0.009107819450808147,0.0010797527922803453,-0.036381792631431806,0.009095448157857951,-0.004453428416163926,0.0011794750561192155,-0.036381792631431806,0.009095448157857951,0.0017762603134946393,0.008708222610253058
-0.036381792631431806,0.018190896315715903,0.008943601005783798,0.0023421590532487382,-0.036381792631431806,0.018190896315715903,-0.0043922516555193886,0.00217017199477379,-0.036381792631431806,0.018190896315715903,0.0029803872674135957,0.008223553460529658
-0.036381792631431806,0.02728634447357385,0.008586648689156706,0.0035429762402964292,-0.036381792631431806,0.02728634447357385,-0.004327572788130378,0.0031639906057564487,-0.036381792631431806,0.02728634447357385,0.004037775348616071,0.0076422781560110935
-0.036381792631431806,0.036381792631431806,0.008027699984895617,0.004671486083481058,-0.036381792631431806,0.036381792631431806,-0.004271635157764103,0.004146931977450868,-0.036381792631431806,0.036381792631431806,0.004923564153044655,0.006953734456720196
-0.036381792631431806,0.045477240789289754,0.007275626303665562,0.005730402837193471,-0.036381792631431806,0.045477240789289754,-0.004231248527895193,0.005069298829808436,-0.036381792631431806,0.045477240789289754,0.005628117457203673,0.006142648089631381
-0.02728634447357385,-0.045477240789289754,0.005139562344266895,-0.005422551940590296,-0.02728634447357385,-0.045477240789289754,-0.0033627129288935397,-0.004368512768998722,-0.02728634447357385,-0.045477240789289754,-0.006099531429566783,0.006298691716240242
-0.02728634447357385,-0.036381792631431806,0.005579936143954048,-0.004513427974731189,-0.02728634447357385,-0.036381792631431806,-0.0033625898987245054,-0.0036847768603177396,-0.02728634447357385,-0.036381792631431806,-0.004860160193981303,0.0066815183026832144
-0.02728634447357385,-0.02728634447357385,0.005961415698875582,-0.003524631615514048,-0.02728634447357385,-0.02728634447357385,-0.0033788257754095072,-0.002832902035759071,-0.02728634447357385,-0.02728634447357385,-0.003594324427883455,0.006864367203338261
-0.02728634447357385,-0.018190896315715903,0.006265582145988618,-0.0024536282782285637,-0.02728634447357385,-0.018190896315715903,-0.003392396741441893,-0.001884040001957035,-0.02728634447357385,-0.018190896315715903,-0.0023088096405268813,0.0068900441533603545
-0.02728634447357385,-0.009095448157857951,0.006479693678952251,-0.0013184564734432542,-0.02728634447357385,-0.009095448157857951,-0.0033926317966470596,-0.0008868202514541804,-0.02728634447357385,-0.009095448157857951,-0.0010236381744620378,0.00679173676441083
-0.02728634447357385,0.0,0.006592962564692134,-0.00014757592113171612,-0.02728634447357385,0.0,-0.0033759920601387776,0.00012937002303578895,-0.02728634447357385,0.0,0.00023299006133389302,0.006592962564692134
-0.02728634447357385,0.009095448157857951,0.0065950572589954445,0.0010280507780107784,-0.02728634447357385,0.009095448157857951,-0.0033444630092133746,0.0011488724571747432,-0.02728634447357385,0.009095448157857951,0.0014294543394066245,0.006308232036736016
-0.02728634447357385,0.018190896315715903,0.00647682962113623,0.00218064291406033,-0.02728634447357385,0.018190896315715903,-0.003303559655181792,0.0021620104863565,-0.02728634447357385,0.018190896315715903,0.0025351673428539103,0.005944426652945102
-0.02728634447357385,0.02728634447357385,0.006233267227531128,0.0032890528821671095,-0.02728634447357385,0.02728634447357385,-0.0032599446561395033,0.0031551087598728454,-0.02728634447357385,0.02728634447357385,0.0035247268754342105,0.005502891908887871
-0.02728634447357385,0.036381792631431806,0.005868670784425468,0.004339983839667702,-0.02728634447357385,0.036381792631431806,-0.003218659366674304,0.0040982789978892065,-0.02728634447357385,0.036381792631431806,0.004381765052754891,0.004982245354347035
-0.02728634447357385,0.045477240789289754,0.005404056639609743,0.005326973806007098,-0.02728634447357385,0.045477240789289754,-0.0031799678245119614,0.004930972291229965,-0.02728634447357385,0.045477240789289754,0.005102494974539932,0.004381899622121312
-0.018190896315715903,-0.045477240789289754,0.0032795659307761392,-0.004997914433983902,-0.018190896315715903,-0.045477240789289754,-0.0023545137446738976,-0.004411513791366613,-0.018190896315715903,-0.045477240789289754,-0.005867872273120393,0.004152340151935257
-0.018190896315715903,-0.036381792631431806,0.003569617751468826,-0.00413571412965217,-0.018190896315715903,-0.036381792631431806,-0.0023188981099802244,-0.003715357875897871,-0.018190896315715903,-0.036381792631431806,-0.004689079118304718,0.004371578710192895
-0.018190896315715903,-0.02728634447357385,0.0038323192856724187,-0.003210725642826961,-0.018190896315715903,-0.02728634447357385,-0.0022978437042765892,-0.002874452605302723,-0.018190896315715903,-0.02728634447357385,-0.003493411997306368,0.004477559876508867
-0.018190896315715903,-0.018190896315715903,0.004046117443943125,-0.002217227682961753,-0.018190896315715903,-0.018190896315715903,-0.002281184662455823,-0.0019372136197774977,-0.018190896315715903,-0.018190896315715903,-0.002286805655039481,0.0044887677192090684
-0.018190896315715903,-0.009095448157857951,0.004198987301526713,-0.0011680224983378926,-0.018190896315715903,-0.009095448157857951,-0.0022627276778597032,-0.0009422814400162154,-0.018190896315715903,-0.009095448157857951,-0.0010856392488117852,0.004420381545797404
-0.018190896315715903,0.0,0.004283731003154752,-8.557502586401794e-5,-0.018190896315715903,0.0,-0.00223994373327531,8.138484956554491e-5,-0.018190896315715903,0.0,8.740514410432549e-5,0.004283731003154752
-0.018190896315715903,0.009095448157857951,0.004295501766871244,0.0010046144019341715,-0.018190896315715903,0.009095448157857951,-0.002213272768869253,0.0011121803604164243,-0.018190896315715903,0.009095448157857951,0.0012071814999802513,0.004086466175491368
-0.018190896315715903,0.018190896315715903,0.004231552986889617,0.0020784037927337935,-0.018190896315715903,0.018190896315715903,-0.002185041287059761,0.002131293602244711,-0.018190896315715903,0.018190896315715903,0.002249616303219166,0.003833442680052665
-0.018190896315715903,0.02728634447357385,0.004093212435480111,0.0031151696730443075,-0.018190896315715903,0.02728634447357385,-0.002157992894326641,0.0031159121282234178,-0.018190896315715903,0.02728634447357385,0.003194942482023522,0.0035283217605784007
-0.018190896315715903,0.036381792631431806,0.003890081563887527,0.004097733709646688,-0.018190896315715903,0.036381792631431806,-0.002133431779959102,0.0040301946230050035,-0.018190896315715903,0.036381792631431806,0.004030630825142082,0.003175885378515269
-0.018190896315715903,0.045477240789289754,0.0036464599022793644,0.005010055773842241,-0.018190896315715903,0.045477240789289754,-0.002108979131741445,0.00481400943354574,-0.018190896315715903,0.045477240789289754,0.004754018879696471,0.002785066301982887
-0.009095448157857951,-0.045477240789289754,0.0015738842660687207,-0.004720471797022387,-0.009095448157857951,-0.045477240789289754,-0.0013173122620840664,-0.004500650910353507,-0.009095448157857951,-0.045477240789289754,-0.005697405245731216,0.002155103081572249
-0.009095448157857951,-0.036381792631431806,0.0016909825525023227,-0.003898677470824052,-0.009095448157857951,-0.036381792631431806,-0.0012617740496697653,-0.003760418258478538,-0.009095448157857951,-0.036381792631431806,-0.004568695632316622,0.002229692667195764
-0.009095448157857951,-0.02728634447357385,0.0018242004522815544,-0.003015289602764845,-0.009095448157857951,-0.02728634447357385,-0.0012141331718194064,-0.0029101205433948547,-0.009095448157857951,-0.02728634447357385,-0.0034214724706016493,0.002259166916606106
-0.009095448157857951,-0.018190896315715903,0.0019464404898106148,-0.0020673692501321558,-0.009095448157857951,-0.018190896315715903,-0.001173215133031923,-0.001975484349386467,-0.009095448157857951,-0.018190896315715903,-0.0022641141652471677,0.0022462430287692715
-0.009095448157857951,-0.009095448157857951,0.0020433851846995044,-0.0010675504479535506,-0.009095448157857951,-0.009095448157857951,-0.0011378757892986499,-0.0009838756832709103,-0.009095448157857951,-0.009095448157857951,-0.0011127221417030482,0.0021945954120933904
-0.009095448157857951,0.0,0.0021078178447919292,-3.647039446936664e-5,-0.009095448157857951,0.0,-0.0011076055081397208,3.8792573415928344e-5,-0.009095448157857951,0.0,1.2102871779600544e-5,0.0021078178447919292
-0.009095448157857951,0.009095448157857951,0.0021361684582235797,0.0010025668062043466,-0.009095448157857951,0.009095448157857951,-0.0010827462655783296,0.0010689196550446505,-0.009095448157857951,0.009095448157857951,0.0010881820432157262,0.0019891006330002826
-0.009095448157857951,0.018190896315715903,0.002127284684510791,0.0020266928442225344,-0.009095448157857951,0.018190896315715903,-0.001064321680052858,0.002083842345326824,-0.009095448157857951,0.018190896315715903,0.002094377117033151,0.0018416227666457746
-0.009095448157857951,0.02728634447357385,0.002083427944669578,0.0030143443469674877,-0.009095448157857951,0.02728634447357385,-0.001053479983266872,0.0030582268535591112,-0.009095448157857951,0.02728634447357385,0.0030129065752989115,0.0016696590730710553
-0.009095448157857951,0.036381792631431806,0.0020134946103650465,0.003943898464814848,-0.009095448157857951,0.036381792631431806,-0.0010505499279769815,0.003958227133677049,-0.009095448157857951,0.036381792631431806,0.0038313592800251297,0.0014804023684108997
-0.009095448157857951,0.045477240789289754,0.0019384622920911878,0.00479007489970925,-0.009095448157857951,0.045477240789289754,-0.0010537096327185706,0.004733409646118466,-0.009095448157857951,0.045477240789289754,0.004544405596554398,0.0012865006067224079
0.0,-0.045477240789289754,-5.810066842363619e-5,-0.004573015607600168,0.0,-0.045477240789289754,-0.0002816734799329139,-0.004573015607600168,0.0,-0.045477240789289754,-0.0055912680762062105,0.0002003178891389603
0.0,-0.036381792631431806,-0.00012142556491485036,-0.0037867473460591297,0.0,-0.036381792631431806,-0.00021478879873816208,-0.0037867473460591297,0.0,-0.036381792631431806,-0.0044974945883985784,0.00015713070539068546
0.0,-0.02728634447357385,-0.00012153311976843777,-0.0029260062595995525,0.0,-0.02728634447357385,-0.0001475171568118306,-0.0029260062595995525,0.0,-0.02728634447357385,-0.0033759920601387776,0.00011920756070526976
0.0,-0.018190896315715903,-9.121870178535955e-5,-0.0019958649150280255,0.0,-0.018190896315715903,-8.710575035072974e-5,-0.0019958649150280255,0.0,-0.018190896315715903,-0.00223994373327531,8.141540327797339e-5
0.0,-0.009095448157857951,-4.7845131515878795e-5,-0.0010131172911668892,0.0,-0.009095448157857951,-3.732797201409105e-5,-0.0010131172911668892,0.0,-0.009095448157857951,-0.0011076055081397208,4.178896860281926e-5
0.0,0.0,9.044587443324382e-22,-3.742649990632612e-21,0.0,0.0,-7.752323858569229e-22,-3.742649990632612e-21,0.0,0.0,-7.752323858569229e-22,9.044587443324382e-22
0.0,0.009095448157857951,4.807211152246874e-5,0.0010198529349911554,0.0,0.009095448157857951,2.3889675940304954e-5,0.0010198529349911554,0.0,0.009095448157857951,0.0010610868855655488,-4.34585331033145e-5
0.0,0.018190896315715903,9.426251093223122e-5,0.0020232217433009954,0.0,0.018190896315715903,3.343779155026662e-5,0.0020232217433009954,0.0,0.018190896315715903,0.0020548068583739624,-8.737321913876903e-5
0.0,0.02728634447357385,0.00013861637358119597,0.0029868790146830243,0.0,0.02728634447357385,2.7470908177976906e-5,0.0029868790146830243,0.0,0.02728634447357385,0.0029626476304227952,-0.0001291959906092143
0.0,0.036381792631431806,0.00018557581967354678,0.003884934249242663,0.0,0.036381792631431806,4.5770759482779956e-6,0.003884934249242663,0.0,0.036381792631431806,0.0037695287837548265,-0.00016371491254769797
0.0,0.045477240789289754,0.00024844809067719044,0.004683944850339723,0.0,0.045477240789289754,-3.6475440003002856e-5,0.004683944850339723,0.0,0.045477240789289754,0.004464595119402282,-0.0001810099732230544
0.009095448157857951,-0.045477240789289754,-0.0017111745588379568,-0.004559801000711319,0.009095448157857951,-0.045477240789289754,0.0007185723402018774,-0.004575983344880266,0.009095448157857951,-0.045477240789289754,-0.0055662170613078165,-0.0017833777574591772
0.009095448157857951,-0.036381792631431806,-0.0019452979710142145,-0.003799557962040065,0.009095448157857951,-0.036381792631431806,0.0007949745971542186,-0.0037664506413750084,0.009095448157857951,-0.036381792631431806,-0.004484026316498956,-0.0019204017704687866
0.009095448157857951,-0.02728634447357385,-0.0020734667473380707,-0.0029403193991631494,0.009095448157857951,-0.02728634447357385,0.0008787962435295256,-0.0029098049216559592,0.009095448157857951,-0.02728634447357385,-0.0033609628398741853,-0.002016967526424075
0.009095448157857951,-0.018190896315715903,-0.0021320710041708574,-0.001999658658106812,0.009095448157857951,-0.018190896315715903,0.0009556411644561767,-0.001994487801396426,0.009095448157857951,-0.018190896315715903,-0.002216442641265197,-0.0020787798881913492
0.009095448157857951,-0.009095448157857951,-0.0021400150340496584,-0.0010021179265518843,0.009095448157857951,-0.009095448157857951,0.0010176531517035491,-0.0010294117452140717,0.009095448157857951,-0.009095448157857951,-0.0010723750559794038,-0.002108216745889042
0.009095448157857951,0.0,-0.002106352736196091,2.57795093472723e-5,0.009095448157857951,0.0,0.0010610868855655488,-3.449505677762721e-5,0.009095448157857951,0.0,4.822542430549612e-5,-0.002106352736196091
0.009095448157857951,0.009095448157857951,-0.0020356979479947118,0.001058283450953484,0.009095448157857951,0.009095448157857951,0.0010842659798062741,0.0009665695738960513,0.009095448157857951,0.009095448157857951,0.001122324801726487,-0.0020742679639069238
0.009095448157857951,0.018190896315715903,-0.0019314096774410423,0.002070937415947125,0.009095448157857951,0.018190896315715903,0.001085928089667813,0.0019513129659545678,0.009095448157857951,0.018190896315715903,0.0021276527034997253,-0.0020136417257330366
0.009095448157857951,0.02728634447357385,-0.0017965522365592213,0.003038865709936129,0.009095448157857951,0.02728634447357385,0.001063957082940173,0.002901253786032222,0.009095448157857951,0.02728634447357385,0.003043182994264556,-0.0019266312363511776
0.009095448157857951,0.036381792631431806,-0.0016326302757892755,0.003932826940875647,0.009095448157857951,0.036381792631431806,0.0010145022740933466,0.0038024293293818915,0.009095448157857951,0.036381792631431806,0.0038493118695070512,-0.0018150353566981261
0.009095448157857951,0.045477240789289754,-0.0014360987193440147,0.004713033976297351,0.009095448157857951,0.045477240789289754,0.0009314847214715067,0.0046436927438165635,0.009095448157857951,0.045477240789289754,0.004527733430063076,-0.0016787433245120725
0.018190896315715903,-0.045477240789289754,-0.0034806868743927116,-0.004704457440996698,0.018190896315715903,-0.045477240789289754,0.0016520676872549436,-0.004473005817336757,0.018190896315715903,-0.045477240789289754,-0.005647223749983723,-0.0038396000121139044
0.018190896315715903,-0.036381792631431806,-0.0038598908178806074,-0.003950128341957554,0.018190896315715903,-0.036381792631431806,0.0017418517193977159,-0.0036817550228314968,0.018190896315715903,-0.036381792631431806,-0.004542734501528962,-0.004059020398327332
0.018190896315715903,-0.02728634447357385,-0.004102441677346619,-0.0030638829715761207,0.018190896315715903,-0.02728634447357385,0.0018423369837962497,-0.0028546246241098745,0.018190896315715903,-0.02728634447357385,-0.0033839418159135486,-0.004213633978109057
0.018190896315715903,-0.018190896315715903,-0.004243964518369719,-0.0020795448328139034,0.018190896315715903,-0.018190896315715903,0.0019339543150420219,-0.0019694363799652925,0.018190896315715903,-0.018190896315715903,-0.0021969891551025873,-0.0043030771645577925
0.018190896315715903,-0.009095448157857951,-0.004301144584602428,-0.0010322526952891086,0.018190896315715903,-0.009095448157857951,0.0020063025055443652,-0.0010318997825104924,0.018190896315715903,-0.009095448157857951,-0.001008005002828211,-0.004325551604982775
0.018190896315715903,0.0,-0.004280340840047937,4.5236112231250876e-5,0.018190896315715903,0.0,0.0020548068583739624,-6.296081624521547e-5,0.018190896315715903,0.0,0.00015736753007468505,-0.004280340840047937
0.018190896315715903,0.009095448157857951,-0.00418397441230686,0.001124008852148898,0.018190896315715903,0.009095448157857951,0.0020777648031684733,0.0009116157256857921,0.018190896315715903,0.009095448157857951,0.0012741385814122508,-0.004169611965162676
0.018190896315715903,0.018190896315715903,-0.004014691936793597,0.0021782269711614834,0.018190896315715903,0.018190896315715903,0.002073778575100293,0.0018694303680444196,0.018190896315715903,0.018190896315715903,0.0023178368944550077,-0.003999502294119228
0.018190896315715903,0.02728634447357385,-0.0037773038019223337,0.003182122136199422,0.018190896315715903,0.02728634447357385,0.002039574956906446,0.0027973995228604796,0.018190896315715903,0.02728634447357385,0.0032640726558406993,-0.003780491024976642
0.018190896315715903,0.036381792631431806,-0.0034784972952626543,0.004104758713172382,0.018190896315715903,0.036381792631431806,0.001968212083980614,0.0036954725016026453,0.018190896315715903,0.036381792631431806,0.00408779781455667,-0.0035270559081913384
0.018190896315715903,0.045477240789289754,-0.003124324650664777,0.004902562688525416,0.018190896315715903,0.045477240789289754,0.001847673312527294,0.004578114970159031,0.018190896315715903,0.045477240789289754,0.004762263882001764,-0.0032566149169942905
0.02728634447357385,-0.045477240789289754,-0.005451018798969531,-0.005046469294854444,0.02728634447357385,-0.045477240789289754,0.0024953632950338975,-0.004248858281117326,0.02728634447357385,-0.045477240789289754,-0.005861962660615945,-0.005993844772298015
0.02728634447357385,-0.036381792631431806,-0.005937426379112387,-0.004261612082711356,0.02728634447357385,-0.036381792631431806,0.002606224849278935,-0.0035292690298369335,0.02728634447357385,-0.036381792631431806,-0.004689675093777975,-0.006304989590649801
0.02728634447357385,-0.02728634447357385,-0.006275889834510813,-0.003307580033538933,0.02728634447357385,-0.02728634447357385,0.0027251937217185962,-0.002762259631344424,0.02728634447357385,-0.02728634447357385,-0.003453001030093381,-0.006531723267633502
0.02728634447357385,-0.018190896315715903,-0.0064946527289207485,-0.00223745629296473,0.02728634447357385,-0.018190896315715903,0.002830206659660206,-0.0019230311097159054,0.02728634447357385,-0.018190896315715903,-0.0021843728211655587,-0.006661611684631077
0.02728634447357385,-0.009095448157857951,-0.006602164083540826,-0.0010990846936383704,0.02728634447357385,-0.009095448157857951,0.0029105583674792425,-0.0010207565541681906,0.02728634447357385,-0.009095448157857951,-0.0009137705659548785,-0.006684729556600922
0.02728634447357385,0.0,-0.006596670031057832,6.733591660316673e-5,0.02728634447357385,0.0,0.0029626476304227952,-8.274364708740588e-5,0.02728634447357385,0.0,0.0003308305094444194,-0.006596670031057832
0.02728634447357385,0.009095448157857951,-0.006473580370661802,0.001229423789379925,0.02728634447357385,0.009095448157857951,0.00298611050147515,0.0008591692507520581,0.02728634447357385,0.009095448157857951,0.0015227101531068675,-0.006400839289299553
0.02728634447357385,0.018190896315715903,-0.00623061002403073,0.002360552833222985,0.02728634447357385,0.018190896315715903,0.0029803405512855152,0.001779983457778239,0.02728634447357385,0.018190896315715903,0.0026353506696579344,-0.006110036149879955
0.02728634447357385,0.02728634447357385,-0.005870695392284908,0.0034355576138381345,0.02728634447357385,0.02728634447357385,0.0029413961811578754,0.002670676772021945,0.02728634447357385,0.02728634447357385,0.0036410819837357123,-0.005747316674328785
0.02728634447357385,0.036381792631431806,-0.0054026856139108796,0.0044242047971791805,0.02728634447357385,0.036381792631431806,0.0028592949991029823,0.0035451067143267446,0.02728634447357385,0.036381792631431806,0.004509424184532133,-0.00534614377511803
0.02728634447357385,0.045477240789289754,-0.004839808723655025,0.005282431035330911,0.02728634447357385,0.045477240789289754,0.0027156952589524777,0.004444680214368599,0.02728634447357385,0.045477240789289754,0.005205127551413702,-0.00494982182587487
0.036381792631431806,-0.045477240789289754,-0.007686122978763944,-0.005636226202113823,0.036381792631431806,-0.045477240789289754,0.003238051117659517,-0.00391434195540892,0.036381792631431806,-0.045477240789289754,-0.006235190031289192,-0.008265185416918275
0.036381792631431806,-0.036381792631431806,-0.008236566205550666,-0.004762616911674676,0.036381792631431806,-0.036381792631431806,0.003378848521905841,-0.0033236982225348147,0.036381792631431806,-0.036381792631431806,-0.004938126252348176,-0.008705122082312182
0.036381792631431806,-0.02728634447357385,-0.008654240385152561,-0.003683111490186964,0.036381792631431806,-0.02728634447357385,0.00351753195057548,-0.0026459186950098072,0.036381792631431806,-0.02728634447357385,-0.003573568696581922,-0.009037924066166948
0.036381792631431806,-0.018190896315715903,-0.008951134475763928,-0.002472322319690228,0.036381792631431806,-0.018190896315715903,0.0036329261220592016,-0.0018635708122645592,0.036381792631431806,-0.018190896315715903,-0.00217886679609166,-0.009233722815078622
0.036381792631431806,-0.009095448157857951,-0.009119187449862242,-0.0011921668849747208,0.036381792631431806,-0.009095448157857951,0.0037169656591396626,-0.0009979458581381826,0.036381792631431806,-0.009095448157857951,-0.0007865514852241734,-0.00927115360099312
0.036381792631431806,0.0,-0.009140858060021965,0.0001092468625801395,0.036381792631431806,0.0,0.0037695287837548265,-9.00352578677987e-5,0.036381792631431806,0.0,0.000574299645210141,-0.009140858060021965
0.036381792631431806,0.009095448157857951,-0.00899746950569798,0.0013965015839769736,0.036381792631431806,0.009095448157857951,0.0037936580748235164,0.0008162595677315661,0.036381792631431806,0.009095448157857951,0.0018763946747987537,-0.008848271733504639
0.036381792631431806,0.018190896315715903,-0.008675329000978647,0.002643518074381285,0.036381792631431806,0.018190896315715903,0.0037911682891331,0.0016886837908967258,0.036381792631431806,0.018190896315715903,0.0030922571614680036,-0.008415696611317539
0.036381792631431806,0.02728634447357385,-0.00816962224330848,0.003827969227711958,0.036381792631431806,0.02728634447357385,0.0037586412452893085,0.002518952208355729,0.036381792631431806,0.02728634447357385,0.004191953430503619,-0.00788365867742952
0.036381792631431806,0.036381792631431806,-0.007486082783180449,0.004923460444041397,0.036381792631431806,0.036381792631431806,0.0036838077707281877,0.0033328387155769036,0.036381792631431806,0.036381792631431806,0.005140517344650773,-0.007311550457704055
0.036381792631431806,0.045477240789289754,-0.0066404362947979035,0.005889476479805322,0.036381792631431806,0.045477240789289754,0.003542316711790186,0.0041980322238275415,0.036381792631431806,0.045477240789289754,0.005895072555293652,-0.006777558569947968
0.045477240789289754,-0.045477240789289754,-0.010222135086005127,-0.006528643247272436,0.045477240789289754,-0.045477240789289754,0.0038875947860854488,-0.0035104414988713544,0.045477240789289754,-0.045477240789289754,-0.006783013603078552,-0.010680042360237327
0.045477240789289754,-0.036381792631431806,-0.010797956097077541,-0.005481094043021925,0.045477240789289754,-0.036381792631431806,0.004064872561212364,-0.0031010156159350082,0.045477240789289754,-0.036381792631431806,-0.005294089321608485,-0.011319250294561573
0.045477240789289754,-0.02728634447357385,-0.011289398117075675,-0.004197154636508791,0.045477240789289754,-0.02728634447357385,0.004220809612683989,-0.002532408445852125,0.045477240789289754,-0.02728634447357385,-0.0037451613714993308,-0.011815855416762677
0.045477240789289754,-0.018190896315715903,-0.011681065742195629,-0.0027744963479456705,0.045477240789289754,-0.018190896315715903,0.004339203783456972,-0.0018065290213889987,0.045477240789289754,-0.018190896315715903,-0.002176191209564359,-0.012117829014461635
0.045477240789289754,-0.009095448157857951,-0.011937857417228517,-0.0012897390113878165,0.045477240789289754,-0.009095448157857951,0.004418276716277018,-0.0009674294464345068,0.045477240789289754,-0.009095448157857951,-0.0006200265790496036,-0.01218969258481024
0.045477240789289754,0.0,-0.012016513313142612,0.00020137262575527364,0.045477240789289754,0.0,0.004464595119402282,-7.909496195061014e-5,0.045477240789289754,0.0,0.0008953155617069112,-0.012016513313142612
0.045477240789289754,0.009095448157857951,-0.011874938105635132,0.0016615589460178915,0.045477240789289754,0.009095448157857951,0.0044873790953888736,0.0007945324308868015,0.045477240789289754,0.009095448157857951,0.0023440635916954894,-0.011607184553873365
0.045477240789289754,0.018190896315715903,-0.01147929865465363,0.0030673619479857925,0.045477240789289754,0.018190896315715903,0.00449319753293851,0.0016072967903567096,0.045477240789289754,0.018190896315715903,0.0036998032607345995,-0.01099699131364232
0.045477240789289754,0.02728634447357385,-0.010808896584887023,0.004402268175213518,0.045477240789289754,0.02728634447357385,0.0044810505618082955,0.0023463374966714136,0.045477240789289754,0.02728634447357385,0.004932287204050233,-0.010249460736705858
0.045477240789289754,0.036381792631431806,-0.009858815767226227,0.005647598087951367,0.045477240789289754,0.036381792631431806,0.004437839070782638,0.0030453649572646287,0.045477240789289754,0.036381792631431806,0.006003941937934798,-0.009457497592574849
0.045477240789289754,0.045477240789289754,-0.00864034470119443,0.006771161877682016,0.045477240789289754,0.045477240789289754,0.004334221288707299,0.0037957027548892264,0.045477240789289754,0.045477240789289754,0.00686607233648552,-0.008743804765899206


==> data/MagSphere_field.csv <==
PlaneYZ_y,PlaneYZ_z,PlaneYZ_f,PlaneXZ_x,PlaneXZ_z,PlaneXZ_f,PlaneXY_x,PlaneXY_y,PlaneXY_f
-0.045,-0.045,0.011816212503162386,-0.045,-0.045,0.007016201013199407,-0.045,-0.045,0.013114185443051528
-0.045,-0.0405,0.011792680810639939,-0.045,-0.0405,0.006793226662169867,-0.045,-0.0405,0.011751993198348078
-0.045,-0.036,0.011772175753605982,-0.045,-0.036,0.00656387578864927,-0.045,-0.036,0.01055652227502034
-0.045,-0.0315,0.011756766984918251,-0.045,-0.0315,0.006343751379264782,-0.045,-0.0315,0.009503933341393857
-0.045,-0.027,0.011749257965046108,-0.045,-0.027,0.0061442974418104606,-0.045,-0.027,0.008576371310159023
-0.045,-0.0225,0.011752338516013745,-0.045,-0.0225,0.005972828612995723,-0.045,-0.0225,0.0077628088890176515
-0.045,-0.018,0.011767843388304262,-0.045,-0.018,0.005833009779205267,-0.045,-0.018,0.007060050168528043
-0.045,-0.0135,0.011796173884810012,-0.045,-0.0135,0.005725709830465278,-0.045,-0.0135,0.006473662651088034
-0.045,-0.009,0.011835932641318332,-0.045,-0.009,0.005650079704687929,-0.045,-0.009,0.0060181728232460855
-0.045,-0.0045,0.011883801147457886,-0.045,-0.0045,0.005604658298013904,-0.045,-0.0045,0.005715231554298017
-0.045,0.0,0.011934660518284542,-0.045,0.0,0.005588319316031014,-0.045,0.0,0.005588319316031014
-0.045,0.0045,0.011981927131462379,-0.045,0.0045,0.005600928472985232,-0.045,0.0045,0.005654375192728931
-0.045,0.009,0.01201805464978138,-0.045,0.009,0.005643651542233472,-0.045,0.009,0.005916431224511792
-0.045,0.0135,0.012035147388278376,-0.045,0.0135,0.00571891179509036,-0.045,0.0135,0.006362441744364708
-0.045,0.018,0.012025636371574867,-0.045,0.018,0.005830031523505028,-0.045,0.018,0.006970701366883313
-0.045,0.0225,0.01198298414209601,-0.045,0.0225,0.005980613121365111,-0.045,0.0225,0.00771717560413478
-0.045,0.027,0.011902401324379254,-0.045,0.027,0.0061737298916716594,-0.045,0.027,0.008580628480485917
-0.045,0.0315,0.01178157147726141,-0.045,0.0315,0.00641100754252689,-0.045,0.0315,0.009544799575349225
-0.045,0.036,0.011621386001177719,-0.045,0.036,0.0066916781988729,-0.045,0.036,0.01059872325452939
-0.045,0.0405,0.01142668252778162,-0.045,0.0405,0.00701167284987617,-0.045,0.0405,0.011736313008624563
-0.045,0.045,0.01120695077499408,-0.045,0.045,0.007362787147475049,-0.045,0.045,0.012955829934999587
-0.0405,-0.045,0.010599921318314111,-0.0405,-0.045,0.006590764207519598,-0.0405,-0.045,0.013180026202994742
-0.0405,-0.0405,0.010558280649589922,-0.0405,-0.0405,0.00637226270040708,-0.0405,-0.0405,0.011744747253434072
-0.0405,-0.036,0.010519764157289696,-0.0405,-0.036,0.006139721548003825,-0.0405,-0.036,0.010471424710238889
-0.0405,-0.0315,0.010485288573442502,-0.0405,-0.0315,0.005908705153072297,-0.0405,-0.0315,0.009339055139830892
-0.0405,-0.027,0.0104569342582151,-0.0405,-0.027,0.005691882900671053,-0.0405,-0.027,0.008332201886051943
-0.0405,-0.0225,0.010437141707855997,-0.0405,-0.0225,0.00549885589531423,-0.0405,-0.0225,0.007442060133715123
-0.0405,-0.018,0.010427992605561934,-0.0405,-0.018,0.005336270877923215,-0.0405,-0.018,0.0066678670199421634
-0.0405,-0.0135,0.010430622953419478,-0.0405,-0.0135,0.005208202002149002,-0.0405,-0.0135,0.006018450852951475
-0.0405,-0.009,0.010444814911163634,-0.0405,-0.009,0.005116749064720565,-0.0405,-0.009,0.005513058518410314
-0.0405,-0.0045,0.010468801079254384,-0.0405,-0.0045,0.005062753379388276,-0.0405,-0.0045,0.0051794286622708005
-0.0405,0.0,0.010499292191332542,-0.0405,0.0,0.005046498812478091,-0.0405,0.0,0.005046498812478091
-0.0405,0.0045,0.0105317128145899,-0.0405,0.0045,0.005068265659686063,-0.0405,0.0045,0.0051322624917079646
-0.0405,0.009,0.010560607588361243,-0.0405,0.009,0.005128639883446847,-0.0405,0.009,0.005434252913282757
-0.0405,0.0135,0.010580168635035898,-0.0405,0.0135,0.005228534695638151,-0.0405,0.0135,0.005930984618600284
-0.0405,0.018,0.010584834487291916,-0.0405,0.018,0.005368936637311348,-0.0405,0.018,0.006592254050221772
-0.0405,0.0225,0.010569919199798505,-0.0405,0.0225,0.005550430395382826,-0.0405,0.0225,0.007389168816065548
-0.0405,0.027,0.010532241696946151,-0.0405,0.027,0.005772578530344526,-0.0405,0.027,0.008299122182700033
-0.0405,0.0315,0.010470733855163956,-0.0405,0.0315,0.006033232178302752,-0.0405,0.0315,0.00930672082964794
-0.0405,0.036,0.010387006082168406,-0.0405,0.036,0.006327829861596848,-0.0405,0.036,0.010403007626951837
-0.0405,0.0405,0.010285836946434734,-0.0405,0.0405,0.006648712590521618,-0.0405,0.0405,0.011584398895428635
-0.0405,0.045,0.010175525651297581,-0.0405,0.045,0.006984456462966616,-0.0405,0.045,0.012851856904690049
-0.036,-0.045,0.009477382820545612,-0.036,-0.045,0.0061976220601213826,-0.036,-0.045,0.013175325624896228
-0.036,-0.0405,0.009407360632552118,-0.036,-0.0405,0.005975513204025046,-0.036,-0.0405,0.01168992945762896
-0.036,-0.036,0.009342207241547374,-0.036,-0.036,0.0057336191078710685,-0.036,-0.036,0.010358594011325852
-0.036,-0.0315,0.009281891999456214,-0.036,-0.0315,0.005487093501321552,-0.036,-0.0315,0.009162730179933791
-0.036,-0.027,0.009227915974899659,-0.036,-0.027,0.005249286347722087,-0.036,-0.027,0.008088865607160664
-0.036,-0.0225,0.009182544863615373,-0.036,-0.0225,0.005031521284320448,-0.036,-0.0225,0.007129940618367085
-0.036,-0.018,0.00914810338199829,-0.036,-0.018,0.004843010138805687,-0.036,-0.018,0.006287213180302655
-0.036,-0.0135,0.009126372802660413,-0.036,-0.0135,0.004690882257796951,-0.036,-0.0135,0.005572726202148123
-0.036,-0.009,0.009118137059692943,-0.036,-0.009,0.004580318876965241,-0.036,-0.009,0.005011418685076004
-0.036,-0.0045,0.009122916161597277,-0.036,-0.0045,0.004514777793222451,-0.036,-0.0045,0.00463983037698492
-0.036,0.0,0.009138907903740253,-0.036,0.0,0.00449627563443727,-0.036,0.0,0.00449627563443727
-0.036,0.0045,0.00916313405158805,-0.036,0.0045,0.004525674451446366,-0.036,0.0045,0.004602138807294231
-0.036,0.009,0.009191762482100125,-0.036,0.009,0.00460290966101306,-0.036,0.009,0.004948138139518693
-0.036,0.0135,0.009220559280313994,-0.036,0.0135,0.0047271057749295785,-0.036,0.0135,0.005500367603750598
-0.036,0.018,0.009245418042366761,-0.036,0.018,0.004896551535171977,-0.036,0.018,0.006218353651364757
-0.036,0.0225,0.009262916411270592,-0.036,0.0225,0.005108534549790914,-0.036,0.0225,0.007068159166766214
-0.036,0.027,0.009270857378093843,-0.036,0.027,0.0053590547737087215,-0.036,0.027,0.008026273076631013
-0.036,0.0315,0.009268759207236884,-0.036,0.0315,0.005642441354724716,-0.036,0.0315,0.009078634542688981
-0.036,0.036,0.009258258143445794,-0.036,0.036,0.005950892067628791,-0.036,0.036,0.010218573274878592
-0.036,0.0405,0.00924337995246794,-0.036,0.0405,0.006273946211951892,-0.036,0.0405,0.011445120274420474
-0.036,0.045,0.00923062110176809,-0.036,0.045,0.006597896690109381,-0.036,0.045,0.012761942002620947
-0.0315,-0.045,0.008454031815114952,-0.0315,-0.045,0.005837923498376106,-0.0315,-0.045,0.013108790912037576
-0.0315,-0.0405,0.00834599931256984,-0.0315,-0.0405,0.005605356104916443,-0.0315,-0.0405,0.01159284778078379
-0.0315,-0.036,0.008245525305990369,-0.0315,-0.036,0.005348744096398671,-0.0315,-0.036,0.010220963545834483
-0.0315,-0.0315,0.008151935453577402,-0.0315,-0.0315,0.005082466569708587,-0.0315,-0.0315,0.008976568747561878
-0.0315,-0.027,0.00806638604433813,-0.0315,-0.027,0.00482005130653847,-0.0315,-0.027,0.007847652235389689
-0.0315,-0.0225,0.00799113859338908,-0.0315,-0.0225,0.004574034041613058,-0.0315,-0.0225,0.0068282366614456904
-0.0315,-0.018,0.007928865920727285,-0.0315,-0.018,0.004355844248361833,-0.0315,-0.018,0.005920776413620485
-0.0315,-0.0135,0.007882027496387316,-0.0315,-0.0135,0.004175635610797167,-0.0315,-0.0135,0.0051397882292752075
-0.0315,-0.009,0.007852360605474343,-0.0315,-0.009,0.0040420057493587664,-0.0315,-0.009,0.0045161439703275885
-0.0315,-0.0045,0.007840533875005553,-0.0315,-0.0045,0.003961608301234691,-0.0315,-0.0045,0.004098032773955743
-0.0315,0.0,0.007845997188784933,-0.0315,0.0,0.003938747568628153,-0.0315,0.0,0.003938747568628153
-0.0315,0.0045,0.007867038081879293,-0.0315,0.0045,0.003975114290153326,-0.0315,0.0045,0.0040667025909123435
-0.0315,0.009,0.00790102573124453,-0.0315,0.009,0.004069801148009399,-0.0315,0.009,0.004463209780282028
-0.0315,0.0135,0.007944798500563458,-0.0315,0.0135,0.0042196113449492366,-0.0315,0.0135,0.005077147092098179
-0.0315,0.018,0.007995136421383999,-0.0315,0.018,0.0044195232110260255,-0.0315,0.018,0.005855646091597093
-0.0315,0.0225,0.008049257472236065,-0.0315,0.0225,0.004663107072678305,-0.0315,0.0225,0.006759982247610859
-0.0315,0.027,0.00810528237908936,-0.0315,0.027,0.004942736601314962,-0.0315,0.027,0.007766604421486158
-0.0315,0.0315,0.00816262093632409,-0.0315,0.0315,0.00524953557066904,-0.0315,0.0315,0.008863430677542658
-0.0315,0.036,0.00822223867970042,-0.0315,0.036,0.005573081658049212,-0.0315,0.036,0.010046393201924844
-0.0315,0.0405,0.008286764719470022,-0.0315,0.0405,0.005900925077321329,-0.0315,0.0405,0.011317212005056851
-0.0315,0.045,0.008360402654698396,-0.0315,0.045,0.00621798263215423,-0.0315,0.045,0.012682180517449182
-0.027,-0.045,0.007534198880991291,-0.027,-0.045,0.005515251007259759,-0.027,-0.045,0.012991853886215767
-0.027,-0.0405,0.0073796708860676815,-0.027,-0.0405,0.005266274584253692,-0.027,-0.0405,0.01146157888493933
-0.027,-0.036,0.007235433198814297,-0.027,-0.036,0.004990269955906354,-0.027,-0.036,0.01006411152188287
-0.027,-0.0315,0.007100587720574914,-0.027,-0.0315,0.004700416976215831,-0.027,-0.0315,0.008784572618842822
-0.027,-0.027,0.00697630488283779,-0.027,-0.027,0.004409872933060237,-0.027,-0.027,0.007611947165647721
-0.027,-0.0225,0.006865155417555671,-0.027,-0.0225,0.004131820303859051,-0.027,-0.0225,0.006540625483982828
-0.027,-0.018,0.006770432747691692,-0.027,-0.018,0.0038795135494996908,-0.027,-0.018,0.005573152029045751
-0.027,-0.0135,0.006695497209287456,-0.027,-0.0135,0.0036661453017785184,-0.027,-0.0135,0.004725041360344556
-0.027,-0.009,0.006643189948253635,-0.027,-0.009,0.003504306069683129,-0.027,-0.009,0.004032156854556792
-0.027,-0.0045,0.006615375404941547,-0.027,-0.0045,0.0034048750478072047,-0.027,-0.0045,0.003556823981933988
-0.027,0.0,0.006612668316067398,-0.027,0.0,0.003375473052503542,-0.027,0.0,0.003375473052503542
-0.027,0.0045,0.00663437957538057,-0.027,0.0045,0.003419063438045362,-0.027,0.0045,0.0035296705061731567
-0.027,0.009,0.00667867899769266,-0.027,0.009,0.0035334776879600016,-0.027,0.009,0.003986258111264665
-0.027,0.0135,0.006742933936010217,-0.027,0.0135,0.0037121787876839467,-0.027,0.0135,0.004669301178597763
-0.027,0.018,0.0068241543979637755,-0.027,0.018,0.003945785971153579,-0.027,0.018,0.005511514522464953
-0.027,0.0225,0.006919465338764961,-0.027,0.0225,0.0042235353074935285,-0.027,0.0225,0.0064705755843555285
-0.027,0.027,0.0070265335648951165,-0.027,0.027,0.004534136403778803,-0.027,0.027,0.007524287812555494
-0.027,0.0315,0.007143892563353995,-0.027,0.0315,0.0048659494439001645,-0.027,0.0315,0.008663354091653032
-0.027,0.036,0.007271125889699456,-0.027,0.036,0.005206665807104664,-0.027,0.036,0.009886618951342381
-0.027,0.0405,0.007408884985301762,-0.027,0.0405,0.005542709194687516,-0.027,0.0405,0.011198501462721952
-0.027,0.045,0.007558731941666282,-0.027,0.045,0.005858512527492669,-0.027,0.045,0.012607759511453476
-0.0225,-0.045,0.006722228290530545,-0.0225,-0.045,0.005234627446325617,-0.0225,-0.045,0.012837380741384366
-0.0225,-0.0405,0.00651465978987832,-0.0225,-0.0405,0.0049642273483830514,-0.0225,-0.0405,0.011305802446156376
-0.0225,-0.036,0.006319015309087343,-0.0225,-0.036,0.004665024923576855,-0.0225,-0.036,0.009895271424282091
-0.0225,-0.0315,0.006134660161531361,-0.0225,-0.0315,0.0043484934165283085,-0.0225,-0.0315,0.008592348296717716
-0.0225,-0.027,0.005963250952413628,-0.0225,-0.027,0.00402676837175323,-0.0225,-0.027,0.007386643811685353
-0.0225,-0.0225,0.0058081536522426366,-0.0225,-0.0225,0.0037129465980846226,-0.0225,-0.0225,0.006272271396167962
-0.0225,-0.018,0.005673798768639801,-0.0225,-0.018,0.003421494231727826,-0.0225,-0.018,0.005250659580774627
-0.0225,-0.0135,0.005564983023906537,-0.0225,-0.0135,0.003168519395945855,-0.0225,-0.0135,0.004336190595240697
-0.0225,-0.009,0.005486156315476086,-0.0225,-0.009,0.002971398516181911,-0.0225,-0.009,0.0035670540908049097
-0.0225,-0.0045,0.005440768257108426,-0.0225,-0.0045,0.0028470274907509835,-0.0225,-0.0045,0.0030206309726678914
-0.0225,0.0,0.005430773715116256,-0.0225,0.0,0.002808381882555173,-0.0225,0.0,0.002808381882555173
-0.0225,0.0045,0.005456390557142688,-0.0225,0.0045,0.002860619408584777,-0.0225,0.0045,0.0029962415687639376
-0.0225,0.009,0.005516155633005864,-0.0225,0.009,0.0029993901736525006,-0.0225,0.009,0.0035264203094052433
-0.0225,0.0135,0.00560725136182889,-0.0225,0.0135,0.003212784760440168,-0.0225,0.0135,0.004286450221449859
-0.0225,0.018,0.005726008561848235,-0.0225,0.018,0.0034852702381955405,-0.0225,0.018,0.005193954386637274
-0.0225,0.0225,0.005868460489218414,-0.0225,0.0225,0.003800948688561742,-0.0225,0.0225,0.006205769877753489
-0.0225,0.027,0.006030834195457786,-0.0225,0.027,0.004145011998300097,-0.0225,0.027,0.007302997153494576
-0.0225,0.0315,0.006209902244964094,-0.0225,0.0315,0.004503763189010495,-0.0225,0.0315,0.008479984636893718
-0.0225,0.036,0.006403159230769492,-0.0225,0.036,0.004863926896435864,-0.0225,0.036,0.009738717742301197
-0.0225,0.0405,0.006608820612081369,-0.0225,0.0405,0.005211736163915365,-0.0225,0.0405,0.011086225303682718
-0.0225,0.045,0.006825664668952454,-0.0225,0.045,0.005532017721628328,-0.0225,0.045,0.012533476040035662
-0.018,-0.045,0.006023816430819865,-0.018,-0.045,0.0050013053112065034,-0.018,-0.045,0.012658651748523906
-0.018,-0.0405,0.0057598812489244875,-0.018,-0.0405,0.0047057943268670995,-0.018,-0.0405,0.011135847574049618
-0.018,-0.036,0.005507092710167016,-0.018,-0.036,0.00438093582309988,-0.018,-0.036,0.009722477246284503
-0.018,-0.0315,0.005265446589968342,-0.018,-0.0315,0.00403594897807984,-0.018,-0.0315,0.008406371361551498
-0.018,-0.027,0.005037521433348238,-0.018,-0.027,0.0036811961723423924,-0.018,-0.027,0.007177528438995601
-0.018,-0.0225,0.0048280570110808075,-0.018,-0.0225,0.0033287048263632994,-0.018,-0.0225,0.006029324066493515
-0.018,-0.018,0.004643416197591373,-0.018,-0.018,0.0029930688061268855,-0.018,-0.018,0.0049610108279222395
-0.018,-0.0135,0.004490870503226394,-0.018,-0.0135,0.0026926173708090675,-0.018,-0.0135,0.003983373032289752
-0.018,-0.009,0.004377681342433265,-0.018,-0.009,0.0024501887779076565,-0.018,-0.009,0.003132153921997323
-0.018,-0.0045,0.00431003421612344,-0.018,-0.0045,0.002291659851362988,-0.018,-0.0045,0.0024965989824344303
-0.018,0.0,0.0042920092477435464,-0.018,0.0,0.002239697424493265,-0.018,0.0,0.002239697424493265
-0.018,0.0045,0.004324866478034703,-0.018,0.0045,0.002303852583031167,-0.018,0.0045,0.0024742309534798385
-0.018,0.009,0.004406887021280663,-0.018,0.009,0.002475370373019394,-0.018,0.009,0.0030963021425172606
-0.018,0.0135,0.004533817085377447,-0.018,0.0135,0.0027326513383498013,-0.018,0.0135,0.003940033912459314
-0.018,0.018,0.004699725514186181,-0.018,0.018,0.0030510707199467735,-0.018,0.018,0.004911349482392283
-0.018,0.0225,0.0048979652740896995,-0.018,0.0225,0.0034089377893391864,-0.018,0.0225,0.005971068336703441
-0.018,0.027,0.00512197487369997,-0.018,0.027,0.003788669426940337,-0.018,0.027,0.0071058246937722724
-0.018,0.0315,0.00536578932652317,-0.018,0.0315,0.004175708927669818,-0.018,0.0315,0.008314316991856627
-0.018,0.036,0.005624251814519792,-0.018,0.036,0.004556983640386138,-0.018,0.036,0.009601716965056599
-0.018,0.0405,0.005892983179207402,-0.018,0.0405,0.0049195336892777055,-0.018,0.0405,0.010977436951659932
-0.018,0.045,0.006168186145194515,-0.018,0.045,0.005249410833553036,-0.018,0.045,0.01245430690572068
-0.0135,-0.045,0.005447402839951412,-0.0135,-0.045,0.004819431649905531,-0.0135,-0.045,0.012468487440808826
-0.0135,-0.0405,0.005128956161422197,-0.0135,-0.0405,0.004497084941504059,-0.0135,-0.0405,0.010961862603193661
-0.0135,-0.036,0.004817335652935297,-0.0135,-0.036,0.0041461496463861625,-0.0135,-0.036,0.009553790537917136
-0.0135,-0.0315,0.00451305136774586,-0.0135,-0.0315,0.0037731232894497855,-0.0135,-0.0315,0.008233277266206507
-0.0135,-0.027,0.004219560304876207,-0.0135,-0.027,0.003385859119844448,-0.0135,-0.027,0.0069906248641910945
-0.0135,-0.0225,0.0039431851868983485,-0.0135,-0.0225,0.0029941335354272056,-0.0135,-0.0225,0.005818290461426465
-0.0135,-0.018,0.003692968937491082,-0.0135,-0.018,0.0026109102146389582,-0.0135,-0.018,0.004712729258218388
-0.0135,-0.0135,0.0034802568354156925,-0.0135,-0.0135,0.0022546795979747816,-0.0135,-0.0135,0.0036789965920470628
-0.0135,-0.009,0.0033176889423586022,-0.0135,-0.009,0.0019529619618687843,-0.0135,-0.009,0.0027439763456153206
-0.0135,-0.0045,0.0032173180079558476,-0.0135,-0.0045,0.0017446074953716318,-0.0135,-0.0045,0.0019972506336765187
-0.0135,0.0,0.0031879867937652582,-0.0135,0.0,0.001671866708727105,-0.0135,0.0,0.001671866708727105
-0.0135,0.0045,0.00323288621548909,-0.0135,0.0045,0.0017549226037061553,-0.0135,0.0045,0.001976859458311218
-0.0135,0.009,0.0033486407874457223,-0.0135,0.009,0.001974313749425009,-0.0135,0.009,0.002713545337513266
-0.0135,0.0135,0.0035265047467429957,-0.0135,0.0135,0.0022889408737812667,-0.0135,0.0135,0.0036431922574431475
-0.0135,0.018,0.0037548554531062917,-0.0135,0.018,0.0026611515812765625,-0.0135,0.018,0.004672052493977595
-0.0135,0.0225,0.004021608247404395,-0.0135,0.0225,0.0030642544563778706,-0.0135,0.0225,0.005771388971743784
-0.0135,0.027,0.004315740548116828,-0.0135,0.027,0.0034800027715418402,-0.0135,0.027,0.006935236977341779
-0.0135,0.0315,0.004627883798957463,-0.0135,0.0315,0.003894859697919971,-0.0135,0.0315,0.008166900075310585
-0.0135,0.036,0.004950296003837398,-0.0135,0.036,0.004297318769274825,-0.0135,0.036,0.009474495964145516
-0.0135,0.0405,0.005276526419104664,-0.0135,0.0405,0.004676183524088838,-0.0135,0.0405,0.010869429117658496
-0.0135,0.045,0.005600972414463925,-0.0135,0.045,0.005019430808888806,-0.0135,0.045,0.012365945769783506
-0.009,-0.045,0.005005117076379342,-0.009,-0.045,0.004690812215787162,-0.009,-0.045,0.012278459467379356
-0.009,-0.0405,0.004641763105807068,-0.009,-0.0405,0.004342508854132623,-0.009,-0.0405,0.010793064225048637
-0.009,-0.036,0.004277305299190939,-0.009,-0.036,0.003967791620277822,-0.009,-0.036,0.00939658592078806
-0.009,-0.0315,0.003911908068738755,-0.009,-0.0315,0.003570228380933367,-0.009,-0.0315,0.00807917450931824
-0.009,-0.027,0.003548739776638656,-0.009,-0.027,0.003154710653885257,-0.009,-0.027,0.0068315064329260424
-0.009,-0.0225,0.003194359669654575,-0.009,-0.0225,0.0027277667195363146,-0.009,-0.0225,0.005645277381074397
-0.009,-0.018,0.0028594931871880765,-0.009,-0.018,0.0022986247277652304,-0.009,-0.018,0.004514229944039527
-0.009,-0.0135,0.002560129989212377,-0.009,-0.0135,0.001881931719049399,-0.009,-0.0135,0.0034368690271202205
-0.009,-0.009,0.002318291954642589,-0.009,-0.009,0.0015043388214147065,-0.009,-0.009,0.0024255997121696263
-0.009,-0.0045,0.0021604187440994447,-0.009,-0.0045,0.001218008375091079,-0.009,-0.0045,0.0015472855479134553
-0.009,0.0,0.0021102798892053258,-0.009,0.0,0.0011074961078169651,-0.009,0.0,0.0011074961078169651
-0.009,0.0045,0.002177482114381162,-0.009,0.0045,0.0012261343480131836,-0.009,0.0045,0.0015298707979717805
-0.009,0.009,0.002351621757647827,-0.009,0.009,0.0015211358741943877,-0.009,0.009,0.0024021976592781985
-0.009,0.0135,0.002609031541825947,-0.009,0.0135,0.0019094629040480638,-0.009,0.0135,0.0034099207266494354
-0.009,0.018,0.0029240546689317244,-0.009,0.018,0.00234008982496119,-0.009,0.018,0.004483695798748064
-0.009,0.0225,0.0032754119391273373,-0.009,0.0225,0.0027868160080557567,-0.009,0.0225,0.0056107644693889356
-0.009,0.027,0.0036472764073123853,-0.009,0.027,0.0032347864822659792,-0.009,0.027,0.006793052654942679
-0.009,0.0315,0.004028148018615099,-0.009,0.0315,0.003673730154354554,-0.009,0.0315,0.00803799709946338
-0.009,0.036,0.004409417994661249,-0.009,0.036,0.004094895934253055,-0.009,0.036,0.009356071851732244
-0.009,0.0405,0.0047841944347396595,-0.009,0.0405,0.0044895221175544385,-0.009,0.0405,0.01076011213460184
-0.009,0.045,0.005146435271602757,-0.009,0.045,0.004847943617678185,-0.009,0.045,0.012265250991505973
-0.0045,-0.045,0.004712319180495351,-0.0045,-0.045,0.004614100547190628,-0.0045,-0.045,0.012098174579734108
-0.0045,-0.0405,0.004323509121039178,-0.0045,-0.0405,0.0042436704841455584,-0.0045,-0.0405,0.01063706251539904
-0.0045,-0.036,0.003924181576604273,-0.0045,-0.036,0.0038505105114326364,-0.0045,-0.036,0.009256903826349578
-0.0045,-0.0315,0.0035133027008866224,-0.0045,-0.0315,0.0034354669588652926,-0.0045,-0.0315,0.007949004161163589
-0.0045,-0.027,0.003092028961558786,-0.0045,-0.027,0.0030006312388659866,-0.0045,-0.027,0.006704615707259184
-0.0045,-0.0225,0.0026639253044869033,-0.0045,-0.0225,0.002549207618349578,-0.0045,-0.0225,0.0055151561708590025
-0.0045,-0.018,0.0022359034567979463,-0.0045,-0.018,0.002085756941957318,-0.0045,-0.018,0.004372561234101989
-0.0045,-0.0135,0.001820811757569693,-0.0045,-0.0135,0.0016173823000539885,-0.0045,-0.0135,0.003270133250111439
-0.0045,-0.009,0.0014440491134940702,-0.0045,-0.009,0.001158251272305542,-0.0045,-0.009,0.0022056077238413476
-0.0045,-0.0045,0.0011579492371940302,-0.0045,-0.0045,0.0007499353162353131,-0.0045,-0.0045,0.001199637263617966
-0.0045,0.0,0.001050442355740058,-0.0045,0.0,0.0005492911969525976,-0.0045,0.0,0.0005492911969525976
-0.0045,0.0045,0.0011760410502022897,-0.0045,0.0045,0.0007554168883712682,-0.0045,0.0045,0.0011881599253756212
-0.0045,0.009,0.0014759128027969223,-0.0045,0.009,0.0011697890312799117,-0.0045,0.009,0.002191400989907445
-0.0045,0.0135,0.001864533283549126,-0.0045,0.0135,0.0016377826923359951,-0.0045,0.0135,0.003253040243772516
-0.0045,0.018,0.002292194043981493,-0.0045,0.018,0.0021184409178833766,-0.0045,0.018,0.004352247469089495
-0.0045,0.0225,0.0027345238180311073,-0.0045,0.0225,0.002597597652820923,-0.0045,0.0225,0.005492021083754906
-0.0045,0.027,0.0031785276750811984,-0.0045,0.027,0.0030676191571045175,-0.0045,0.027,0.0066804277220497
-0.0045,0.0315,0.003616082363428608,-0.0045,0.0315,0.0035226231153978804,-0.0045,0.0315,0.007927730367453308
-0.0045,0.036,0.004041133418663785,-0.0045,0.036,0.003956907226769205,-0.0045,0.036,0.009245835663193409
-0.0045,0.0405,0.004448363961686521,-0.0045,0.0405,0.004364218875204099,-0.0045,0.0405,0.010648306036356888
-0.0045,0.045,0.0048324592052410515,-0.0045,0.045,0.004737292750588875,-0.0045,0.045,0.012150570947879982
0.0,-0.045,0.0045846966487514814,0.0,-0.045,0.0045846966487514814,0.0,-0.045,0.011934660518284542
0.0,-0.0405,0.00419875258775942,0.0,-0.0405,0.00419875258775942,0.0,-0.0405,0.010499292191332542
0.0,-0.036,0.0037952296372373846,0.0,-0.036,0.0037952296372373846,0.0,-0.036,0.009138907903740253
0.0,-0.0315,0.0033728752792870366,0.0,-0.0315,0.0033728752792870366,0.0,-0.0315,0.007845997188784933
0.0,-0.027,0.0029318531645745184,0.0,-0.027,0.0029318531645745184,0.0,-0.027,0.006612668316067398
0.0,-0.0225,0.0024733567515100117,0.0,-0.0225,0.0024733567515100117,0.0,-0.0225,0.005430773715116256
0.0,-0.018,0.0019993115168512898,0.0,-0.018,0.0019993115168512898,0.0,-0.018,0.0042920092477435464
0.0,-0.0135,0.0015121411813666698,0.0,-0.0135,0.0015121411813666698,0.0,-0.0135,0.0031879867937652582
0.0,-0.009,0.0010145832440300422,0.0,-0.009,0.0010145832440300422,0.0,-0.009,0.0021102798892053258
0.0,-0.0045,0.0005095456027806565,0.0,-0.0045,0.0005095456027806565,0.0,-0.0045,0.001050442355740058
0.0,0.0,4.354268309130585e-21,0.0,0.0,4.354268309130585e-21,0.0,0.0,4.354268309130585e-21
0.0,0.0045,0.0005110897150264453,0.0,0.0045,0.0005110897150264453,0.0,0.0045,0.001049584450142562
0.0,0.009,0.0010208053236366054,0.0,0.009,0.0010208053236366054,0.0,0.009,0.0021069729682202916
0.0,0.0135,0.0015262782157965027,0.0,0.0135,0.0015262782157965027,0.0,0.0135,0.0031810402312368352
0.0,0.018,0.0020246596060618243,0.0,0.018,0.0020246596060618243,0.0,0.018,0.004280987926782566
0.0,0.0225,0.0025130569340454864,0.0,0.0225,0.0025130569340454864,0.0,0.0225,0.005416485501739853
0.0,0.027,0.002988436517037606,0.0,0.027,0.002988436517037606,0.0,0.027,0.006597837831557033
0.0,0.0315,0.0034474929146786166,0.0,0.0315,0.0034474929146786166,0.0,0.0315,0.007836180781499969
0.0,0.036,0.0038864863657661164,0.0,0.036,0.0038864863657661164,0.0,0.036,0.009143706275330716
0.0,0.0405,0.0043010514911638814,0.0,0.0405,0.0043010514911638814,0.0,0.0405,0.010533919257385038
0.0,0.045,0.004685983954517026,0.0,0.045,0.004685983954517026,0.0,0.045,0.012021929770780242
0.0045,-0.045,0.004633234102422636,0.0045,-0.045,0.004595414858288018,0.0045,-0.045,0.011791908765138318
0.0045,-0.0405,0.004281065710706449,0.0045,-0.0405,0.004202663832764848,0.0045,-0.0405,0.010382601536306045
0.0045,-0.036,0.003908607208592299,0.0045,-0.036,0.0037986484083041383,0.0045,-0.036,0.0090445017027188
0.0045,-0.0315,0.0035168185899641536,0.0045,-0.0315,0.0033808295767310736,0.0045,-0.0315,0.007771296683723652
0.0045,-0.027,0.003108605845559191,0.0045,-0.027,0.0029486398413894692,0.0045,-0.027,0.006556238589784934
0.0045,-0.0225,0.002688935550510715,0.0045,-0.0225,0.002503264718062657,0.0045,-0.0225,0.0053923871297632715
0.0045,-0.018,0.0022656681148256782,0.0045,-0.018,0.0020477885948911923,0.0045,-0.018,0.004272988718804537
0.0045,-0.0135,0.0018519430814294064,0.0045,-0.0135,0.0015882523634442004,0.0045,-0.0135,0.0031923518772682897
0.0045,-0.009,0.0014722914078077421,0.0045,-0.009,0.0011379395752281554,0.0045,-0.009,0.0021489383480625605
0.0045,-0.0045,0.0011762551087915194,0.0045,-0.0045,0.0007369576248365615,0.0045,-0.0045,0.0011639619952629725
0.0045,0.0,0.001049584450142562,0.0045,0.0,0.0005376407890970345,0.0045,0.0,0.0005376407890970345
0.0045,0.0045,0.0011547139198297143,0.0045,0.0045,0.0007368841943095724,0.0045,0.0045,0.0011739990480301448
0.0045,0.009,0.0014415186785327776,0.0045,0.009,0.0011416312914624745,0.0045,0.009,0.002156565731910687
0.0045,0.0135,0.0018228008321282988,0.0045,0.0135,0.0015990651467990915,0.0045,0.0135,0.0031950267549607013
0.0045,0.018,0.002245561819358469,0.0045,0.018,0.0020689165686928117,0.0045,0.018,0.004269737332102711
0.0045,0.0225,0.00268349451063778,0.0045,0.0225,0.002537745938997523,0.0045,0.0225,0.0053837840973679635
0.0045,0.027,0.0031223495611662246,0.0045,0.027,0.0029989701529262356,0.0045,0.027,0.006545052313542155
0.0045,0.0315,0.003552883420345466,0.0045,0.0315,0.0034482368220429983,0.0045,0.0315,0.0077634208241216945
0.0045,0.036,0.003967797635239785,0.0045,0.036,0.0038819716869122555,0.0045,0.036,0.00905018095863498
0.0045,0.0405,0.004360275048476516,0.0045,0.0405,0.004296751547222256,0.0045,0.0405,0.010417998279428886
0.0045,0.045,0.004723155947061194,0.0045,0.045,0.004688931095951377,0.0045,0.045,0.011881065362698217
0.009,-0.045,0.0048599522142037275,0.009,-0.045,0.004637690496738823,0.009,-0.045,0.011670634762175265
0.009,-0.0405,0.004565920447223069,0.009,-0.0405,0.004247930637878802,0.009,-0.0405,0.010287052328653578
0.009,-0.036,0.004251112913157843,0.009,-0.036,0.0038537966966104677,0.009,-0.036,0.008973157221089557
0.009,-0.0315,0.003919716867796814,0.009,-0.0315,0.0034521390428315195,0.009,-0.0315,0.0077238055694472535
0.009,-0.027,0.0035783135007200475,0.009,-0.027,0.003042548257692761,0.009,-0.027,0.00653361284385658
0.009,-0.0225,0.003236093973999294,0.009,-0.0225,0.002627483559495377,0.009,-0.0225,0.00539748565079455
0.009,-0.018,0.0029055365944623966,0.009,-0.018,0.002213107719783851,0.009,-0.018,0.00431168705736882
0.009,-0.0135,0.0026034893575355633,0.009,-0.0135,0.001811686583630438,0.009,-0.0135,0.003276573313553152
0.009,-0.009,0.002352146739762605,0.009,-0.009,0.0014476600517135344,0.009,-0.009,0.0023057100655734983
0.009,-0.0045,0.0021781825348171943,0.009,-0.0045,0.0011703759583306893,0.009,-0.0045,0.0014663825410234318
0.009,0.0,0.0021069729682202916,0.009,0.0,0.0010609567783929573,0.009,0.0,0.0010609567783929573
0.009,0.0045,0.0021516247006192674,0.009,0.0045,0.0011717563748028417,0.009,0.0045,0.0014827504234832182
0.009,0.009,0.0023053519065338174,0.009,0.009,0.0014525701193090473,0.009,0.009,0.002322551022042367
0.009,0.0135,0.0025460659023402495,0.009,0.0135,0.0018230377857420177,0.009,0.0135,0.003287750815835138
0.009,0.018,0.0028475834458014295,0.009,0.018,0.002234017273603149,0.009,0.018,0.004314666251047106
0.009,0.0225,0.0031870404909397883,0.009,0.0225,0.002661084450977022,0.009,0.0225,0.005391789839396102
0.009,0.027,0.0035466309609240424,0.009,0.027,0.0030916338578754576,0.009,0.027,0.0065211001198585365
0.009,0.0315,0.003912616121005317,0.009,0.0315,0.0035185040152771723,0.009,0.0315,0.007709471027924078
0.009,0.036,0.004273793893298996,0.009,0.036,0.003937200773889192,0.009,0.036,0.008966272809650485
0.009,0.0405,0.004620178562525068,0.009,0.0405,0.004344603585203464,0.009,0.0405,0.010302641143658166
0.009,0.045,0.004941988207080946,0.009,0.045,0.004738273938640084,0.009,0.045,0.011731315507723552
0.0135,-0.045,0.005257839084418761,0.0135,-0.045,0.004702930925732125,0.0135,-0.045,0.011568298042271222
0.0135,-0.0405,0.005034071817885124,0.0135,-0.0405,0.004326004486739595,0.0135,-0.0405,0.01020996447518907
0.0135,-0.036,0.004788097448625487,0.0135,-0.036,0.003951428514984083,0.0135,-0.036,0.008921984631716359
0.0135,-0.0315,0.0045267272872910975,0.0135,-0.0315,0.0035757697913195072,0.0135,-0.0315,0.0077002892356953356
0.0135,-0.027,0.004258686402780259,0.0135,-0.027,0.003199022205653313,0.0135,-0.027,0.006540947072395792
0.0135,-0.0225,0.003994421719275514,0.0135,-0.0225,0.002824909019006992,0.0135,-0.0225,0.0054410645621292735
0.0135,-0.018,0.0037459976185173615,0.0135,-0.018,0.002461823429364867,0.0135,-0.018,0.004400655456249738
0.0135,-0.0135,0.0035268626699751578,0.0135,-0.0135,0.0021247718426996077,0.0135,-0.0135,0.0034272167733631082
0.0135,-0.009,0.0033511803426993616,0.0135,-0.009,0.0018384352117873039,0.0135,-0.009,0.002548780198717321
0.0135,-0.0045,0.003232401618104507,0.0135,-0.0045,0.0016391762398202008,0.0135,-0.0045,0.0018539940290114947
0.0135,0.0,0.0031810402312368352,0.0135,0.0,0.0015673840689526023,0.0135,0.0,0.0015673840689526023
0.0135,0.0045,0.003202292976362734,0.0135,0.0045,0.0016427372518440862,0.0135,0.0045,0.0018733060564336916
0.0135,0.009,0.003294736860680466,0.0135,0.009,0.0018466733569393523,0.0135,0.009,0.002572387694477311
0.0135,0.0135,0.0034509522785217688,0.0135,0.0135,0.002139724926592776,0.0135,0.0135,0.0034455445545775983
0.0135,0.018,0.0036596475735310016,0.0135,0.018,0.0024862250139158037,0.0135,0.018,0.004408799887064971
0.0135,0.0225,0.0039080156934940945,0.0135,0.0225,0.0028619428573193966,0.0135,0.0225,0.005436736888315918
0.0135,0.027,0.004183349432250338,0.0135,0.027,0.003251946719639603,0.0135,0.027,0.006524233183182728
0.0135,0.0315,0.004473706787211963,0.0135,0.0315,0.0036473032249437006,0.0135,0.0315,0.00767418279695426
0.0135,0.036,0.004767882428831619,0.0135,0.036,0.0040428077110036195,0.0135,0.036,0.008893337089347642
0.0135,0.0405,0.0050550096348723665,0.0135,0.0405,0.004435636101047207,0.0135,0.0405,0.010190775668065841
0.0135,0.045,0.0053240151082109095,0.0135,0.045,0.004824541032358869,0.0135,0.045,0.011577350662637891
0.018,-0.045,0.0058148779055129255,0.018,-0.045,0.004783656514977882,0.018,-0.045,0.011479387718595652
0.018,-0.0405,0.005661711587392076,0.018,-0.0405,0.004428549199976648,0.018,-0.0405,0.010146203675645222
0.018,-0.036,0.0054829983081433895,0.018,-0.036,0.004081669849322925,0.018,-0.036,0.008886035026916268
0.018,-0.0315,0.005287475036668844,0.018,-0.0315,0.003739271582933305,0.018,-0.0315,0.007695716700677152
0.018,-0.027,0.005084879053900371,0.018,-0.027,0.003401482723250541,0.018,-0.027,0.006572696995537879
0.018,-0.0225,0.004885516151086195,0.018,-0.0225,0.0030725386736434436,0.018,-0.0225,0.0055162762324755706
0.018,-0.018,0.0046998652309469535,0.018,-0.018,0.002761340224742397,0.018,-0.018,0.004530105559011532
0.018,-0.0135,0.0045381193327591425,0.018,-0.0135,0.002482252998473282,0.018,-0.0135,0.0036277426790133683
0.018,-0.009,0.004409602715913796,0.018,-0.009,0.002255538147081204,0.018,-0.009,0.002845697548619736
0.018,-0.0045,0.004322069939835269,0.018,-0.0045,0.002105610183732826,0.018,-0.0045,0.0022705667173849114
0.018,0.0,0.004280987926782566,0.018,0.0,0.0020545146173012504,0.018,0.0,0.0020545146173012504
0.018,0.0045,0.004288986705385533,0.018,0.0045,0.0021116174590838747,0.018,0.0045,0.0022909863766003326
0.018,0.009,0.004345668529738967,0.018,0.009,0.0022681308082273467,0.018,0.009,0.002873671761484229
0.018,0.0135,0.004447850377782823,0.018,0.0135,0.0025027844590611373,0.018,0.0135,0.0036518356254114097
0.018,0.018,0.0045901381883588855,0.018,0.018,0.0027920933874308893,0.018,0.018,0.004543012677144859
0.018,0.0225,0.004765610125002491,0.018,0.0225,0.003116679074012993,0.018,0.0225,0.005513476493418093
0.018,0.027,0.004966388843614235,0.018,0.027,0.003462775839630484,0.018,0.027,0.006551896496180715
0.018,0.0315,0.005183976147355141,0.018,0.0315,0.0038215442479688283,0.018,0.0315,0.007657063657613326
0.018,0.036,0.005409328556848281,0.018,0.036,0.0041879780392039675,0.018,0.036,0.008832801560144326
0.018,0.0405,0.00563271780800578,0.018,0.0405,0.004560002853980284,0.018,0.0405,0.010085813373608893
0.018,0.045,0.0058434404321639315,0.018,0.045,0.004937837969532276,0.018,0.045,0.01142475809834381
0.0225,-0.045,0.0065187958291554595,0.0225,-0.045,0.004874237233995035,0.0225,-0.045,0.011395936263995113
0.0225,-0.0405,0.006428518445888166,0.0225,-0.0405,0.004548394085840872,0.0225,-0.0405,0.010088672438874343
0.0225,-0.036,0.006308392352922816,0.0225,-0.036,0.0042353749430525485,0.0225,-0.036,0.00885879061983793
0.0225,-0.0315,0.0061687295722647525,0.0225,-0.0315,0.003930843764974485,0.0225,-0.0315,0.007703781780461713
0.0225,-0.027,0.006019883585367458,0.0225,-0.027,0.0036345972631363385,0.0225,-0.027,0.006622231097850846
0.0225,-0.0225,0.0058717945592902466,0.0225,-0.0225,0.003350608915843134,0.0225,-0.0225,0.005615281309622015
0.0225,-0.018,0.005733602542036679,0.0225,-0.018,0.0030871108667898817,0.0225,-0.018,0.004689410398877652
0.0225,-0.0135,0.005613297905719524,0.0225,-0.0135,0.002856494765331125,0.0225,-0.0135,0.003861899219544555
0.0225,-0.009,0.005517414917689957,0.0225,-0.009,0.0026745061222422034,0.0225,-0.009,0.003171144425667778
0.0225,-0.0045,0.005450798877195039,0.0225,-0.0045,0.0025579022862620587,0.0225,-0.0045,0.0026904837427269694
0.0225,0.0,0.005416485501739853,0.0225,0.0,0.0025201387125754204,0.0225,0.0,0.0025201387125754204
0.0225,0.0045,0.005415718547896347,0.0225,0.0045,0.0025665026793207446,0.0225,0.0045,0.0027106697636685713
0.0225,0.009,0.005448100432663536,0.0225,0.009,0.002691999295053531,0.0225,0.009,0.0032011611913254166
0.0225,0.0135,0.005511833431972291,0.0225,0.0135,0.00288380599062042,0.0225,0.0135,0.003890225314430903
0.0225,0.018,0.005603983072155481,0.0225,0.018,0.0031261947265727136,0.0225,0.018,0.004707139263431072
0.0225,0.0225,0.005720691929339833,0.0225,0.0225,0.0034046402992840676,0.0225,0.0225,0.005615813125745562
0.0225,0.027,0.005857290196010449,0.0225,0.027,0.0037078607346202872,0.0225,0.027,0.00660071577768769
0.0225,0.0315,0.006008278336943106,0.0225,0.0315,0.004028317608041042,0.0225,0.0315,0.0076570729499140415
0.0225,0.036,0.006167184506136899,0.0225,0.036,0.004362023073116067,0.0225,0.036,0.008785830660647236
0.0225,0.0405,0.006326317324313531,0.0225,0.0405,0.004708174486760876,0.0225,0.0405,0.009991205041480452
0.0225,0.045,0.00647644138882463,0.0225,0.045,0.005068825283732438,0.0225,0.045,0.01127949582869868
0.027,-0.045,0.007359899017401559,0.027,-0.045,0.004971185062427689,0.027,-0.045,0.01130819257173912
0.027,-0.0405,0.007320440192111599,0.027,-0.0405,0.0046800448269731865,0.027,-0.0405,0.010028938565914245
0.027,-0.036,0.007247282701389022,0.027,-0.036,0.004404949493197778,0.027,-0.036,0.008832773803248537
0.027,-0.0315,0.0071521033817190625,0.027,-0.0315,0.004140555512677259,0.027,-0.0315,0.007717523796323291
0.027,-0.027,0.007045732348402695,0.027,-0.027,0.003885884815299689,0.027,-0.027,0.006682515490413711
0.027,-0.0225,0.006937776901094184,0.027,-0.0225,0.0036441747653560676,0.027,-0.0225,0.0057301080274020505
0.027,-0.018,0.006836338743350246,0.027,-0.018,0.0034225750291534203,0.027,-0.018,0.004868375806053387
0.027,-0.0135,0.006747826397687838,0.027,-0.0135,0.003231513479688483,0.027,-0.0135,0.004115699673653477
0.027,-0.009,0.006676880087926275,0.027,-0.009,0.0030834332922832935,0.027,-0.009,0.0035075386765277784
0.027,-0.0045,0.006626423316462922,0.027,-0.0045,0.002990622022567086,0.027,-0.0045,0.003101212965793663
0.027,0.0,0.006597837831557033,0.027,0.0,0.0029622845827454503,0.027,0.0,0.0029622845827454503
0.027,0.0045,0.006591233902983926,0.027,0.0045,0.0030018595774865976,0.027,0.0045,0.003119709012317364
0.027,0.009,0.006605765466259055,0.027,0.009,0.0031060501597923286,0.027,0.009,0.0035369678523067415
0.027,0.0135,0.006639928107596038,0.027,0.0135,0.003266203328784977,0.027,0.0135,0.004146177995264776
0.027,0.018,0.006691780526340169,0.027,0.018,0.003471132685087051,0.027,0.018,0.004890888811317441
0.027,0.0225,0.006759044920599293,0.027,0.0225,0.003709881386432117,0.027,0.0225,0.00573685185010697
0.027,0.027,0.006839063197467369,0.027,0.027,0.003973565636250344,0.027,0.027,0.00666651290487129
0.027,0.0315,0.006928608158545475,0.027,0.0315,0.004256281477292297,0.027,0.0315,0.0076724246915680595
0.027,0.036,0.007023567514059132,0.027,0.036,0.004555425060276251,0.027,0.036,0.008752968830991099
0.027,0.0405,0.0071185312071842,0.027,0.0405,0.004871757528356796,0.027,0.0405,0.009909944276416675
0.027,0.045,0.007206317943935763,0.027,0.045,0.005209408980785597,0.027,0.045,0.011147259058744259
0.0315,-0.045,0.008331762432054288,0.0315,-0.045,0.0050730521063840316,0.0315,-0.045,0.011205374788439063
0.0315,-0.0405,0.008329107557269788,0.0315,-0.0405,0.004819799915080476,0.0315,-0.0405,0.009957929335083559
0.0315,-0.036,0.008290505905003756,0.0315,-0.036,0.00458467990318226,0.0315,-0.036,0.008800204624755285
0.0315,-0.0315,0.008228775420035453,0.0315,-0.0315,0.0043608070037713265,0.0315,-0.0315,0.007729970863900047
0.0315,-0.027,0.008155089293132143,0.0315,-0.027,0.004146063074011469,0.0315,-0.027,0.006746775246452103
0.0315,-0.0225,0.008078700871640353,0.0315,-0.0225,0.00394276684143904,0.0315,-0.0225,0.005853385305107686
0.0315,-0.018,0.008006778829224806,0.0315,-0.018,0.0037570650803648215,0.0315,-0.018,0.005058095042366015
0.0315,-0.0135,0.007944371740208072,0.0315,-0.0135,0.003597961612855328,0.0315,-0.0135,0.004378101257875032
0.0315,-0.009,0.007894517328907336,0.0315,-0.009,0.0034758620617260853,0.0315,-0.009,0.003843220896052332
0.0315,-0.0045,0.007858493177422375,0.0315,-0.0045,0.0034006042573548117,0.0315,-0.0045,0.00349595016253234
0.0315,0.0,0.007836180781499969,0.0315,0.0,0.0033792553406765055,0.0315,0.0,0.0033792553406765055
0.0315,0.0045,0.007826492769098675,0.0315,0.0045,0.003414364838739641,0.0315,0.0045,0.0035108307831030186
0.0315,0.009,0.00782780091467882,0.0315,0.009,0.0035034523380759884,0.0315,0.009,0.003868626453342426
0.0315,0.0135,0.007838302678458035,0.0315,0.0135,0.0036399834535729377,0.0315,0.0135,0.004407507840345905
0.0315,0.018,0.007856274130420171,0.0315,0.018,0.0038153157528167878,0.0315,0.018,0.005084432034236424
0.0315,0.0225,0.007880172768339938,0.0315,0.0225,0.004020767211188197,0.0315,0.0225,0.005869304977952026
0.0315,0.027,0.00790857087260081,0.0315,0.027,0.0042492280020832544,0.0315,0.027,0.006744357254210371
0.0315,0.0315,0.007939916554519758,0.0315,0.0315,0.004496189140480858,0.0315,0.0315,0.007700438221846811
0.0315,0.036,0.007972135104697513,0.0315,0.036,0.0047603403608535285,0.0315,0.036,0.008733821946560584
0.0315,0.0405,0.008002097533510756,0.0315,0.0405,0.005043950600962016,0.0315,0.0405,0.00984408931739836
0.0315,0.045,0.008024995276409078,0.0315,0.045,0.005353189857181844,0.0315,0.045,0.011032836075421352
0.036,-0.045,0.00943069364107382,0.036,-0.045,0.005180022612621602,0.036,-0.045,0.011076435563076394
0.036,-0.0405,0.009450175146032204,0.036,-0.0405,0.004965593106380158,0.036,-0.0405,0.00986663350101075
0.036,-0.036,0.009433852435402745,0.036,-0.036,0.0047707382604660654,0.036,-0.036,0.008753652769565192
0.036,-0.0315,0.009395423332746674,0.036,-0.0315,0.004586340343311953,0.036,-0.0315,0.007734751045777148
0.036,-0.027,0.009346222217522224,0.036,-0.027,0.004408808603910848,0.036,-0.027,0.006809073908819894
0.036,-0.0225,0.00929502977704298,0.036,-0.0225,0.004239533031359965,0.036,-0.0225,0.005978895319424197
0.036,-0.018,0.00924801384027819,0.036,-0.018,0.004083963522562627,0.036,-0.018,0.005251410638390666
0.036,-0.0135,0.009208829184299147,0.036,-0.0135,0.003950339724569418,0.036,-0.0135,0.004640951931123198
0.036,-0.009,0.009178884526456944,0.036,-0.009,0.003848066772892495,0.036,-0.009,0.004170649591803915
0.036,-0.0045,0.009157756790158463,0.036,-0.0045,0.003785818097928662,0.036,-0.0045,0.003870745242361234
0.036,0.0,0.009143706275330716,0.036,0.0,0.003769663883876581,0.036,0.0,0.003769663883876581
0.036,0.0045,0.009134229892269264,0.036,0.0045,0.0038017416499832157,0.036,0.0045,0.0038793485360288883
0.036,0.009,0.009126586438667416,0.036,0.009,0.0038799548865450684,0.036,0.009,0.00418727220480807
0.036,0.0135,0.00911823583104936,0.036,0.0135,0.0039988013944905094,0.036,0.0135,0.004664213801135088
0.036,0.018,0.009107147892551648,0.036,0.018,0.004150949164101044,0.036,0.018,0.00527868601440796
0.036,0.0225,0.009091950501822712,0.036,0.0225,0.0043289724757518185,0.036,0.0225,0.006005734645829395
0.036,0.027,0.009071898751874355,0.036,0.027,0.004526818459921843,0.036,0.027,0.006828659186737773
0.036,0.0315,0.009046656289545011,0.036,0.0315,0.0047408734380129545,0.036,0.0315,0.007737475819470607
0.036,0.036,0.009015889289824448,0.036,0.036,0.004970718246513246,0.036,0.036,0.008726844313458038
0.036,0.0405,0.00897868511974011,0.036,0.0405,0.005219742407052029,0.036,0.0405,0.009794395464900432
0.036,0.045,0.008932822940459748,0.036,0.045,0.0054957671749411435,0.036,0.045,0.010939568824389205
0.0405,-0.045,0.010654793734949196,0.0405,-0.045,0.005293312464821273,0.0405,-0.045,0.010910800500703224
0.0405,-0.0405,0.010681711965211192,0.0405,-0.0405,0.00511670465835088,0.0405,-0.0405,0.009746779667301851
0.0405,-0.036,0.01067590102502603,0.0405,-0.036,0.0049610503022191705,0.0405,-0.036,0.008686656232408345
0.0405,-0.0315,0.010651664514294782,0.0405,-0.0315,0.004814086433050045,0.0405,-0.0315,0.007726645282015206
0.0405,-0.027,0.010620277047610122,0.0405,-0.027,0.004670388387058892,0.0405,-0.027,0.00686479073855036
0.0405,-0.0225,0.010589847983732834,0.0405,-0.0225,0.004530481830391173,0.0405,-0.0225,0.006101951917353463
0.0405,-0.018,0.010565350305225237,0.0405,-0.018,0.004399508282938495,0.0405,-0.018,0.005443098298275497
0.0405,-0.0135,0.010548844409971787,0.0405,-0.0135,0.004285588521610775,0.0405,-0.0135,0.00489866229470324
0.0405,-0.009,0.010539893350906254,0.0405,-0.009,0.004197956595978644,0.0405,-0.009,0.004485141226438418
0.0405,-0.0045,0.010536131021830616,0.0405,-0.0045,0.004144995420473294,0.0405,-0.0045,0.00422331461580864
0.0405,0.0,0.010533919257385038,0.0405,0.0,0.004132467101199679,0.0405,0.0,0.004132467101199679
0.0405,0.0045,0.010529020259830059,0.0405,0.0045,0.004162363187395102,0.0405,0.0045,0.00422199905061052
0.0405,0.009,0.01051721656371854,0.0405,0.009,0.004232721677022131,0.0405,0.009,0.004486381655661552
0.0405,0.0135,0.010494825906927699,0.0405,0.0135,0.004338431367080506,0.0405,0.0135,0.004908089191891206
0.0405,0.018,0.010459075421343928,0.0405,0.018,0.00447267818121519,0.0405,0.018,0.00546539187361711
0.0405,0.0225,0.010408312945213166,0.0405,0.0225,0.004628544600941403,0.0405,0.0225,0.0061387345110477465
0.0405,0.027,0.010342040858137828,0.0405,0.027,0.004800402268823011,0.0405,0.027,0.006913311686671792
0.0405,0.0315,0.010260760708531508,0.0405,0.0315,0.004984982602627102,0.0405,0.0315,0.007779001302282197
0.0405,0.036,0.010165618300576433,0.0405,0.036,0.005182208405491376,0.0405,0.036,0.00872929986621329
0.0405,0.0405,0.010057843144496335,0.0405,0.0405,0.005395964054087195,0.0405,0.0405,0.009760164527689932
0.0405,0.045,0.009937987338435301,0.0405,0.045,0.0056349861907458755,0.0405,0.045,0.010869065510228457
0.045,-0.045,0.012003034107936938,0.045,-0.045,0.005414529553059565,0.045,-0.045,0.010699075922346143
0.045,-0.0405,0.012022949820706024,0.045,-0.0405,0.005273495396874774,0.045,-0.0405,0.009591490148567491
0.045,-0.036,0.01201656383769762,0.045,-0.036,0.0051551929904692685,0.045,-0.036,0.008594305391810641
0.045,-0.0315,0.011998525810710732,0.045,-0.0315,0.0050430476412223245,0.045,-0.0315,0.007702080417234275
0.045,-0.027,0.011979807970913086,0.045,-0.027,0.0049293914475087635,0.045,-0.027,0.006911000982544304
0.045,-0.0225,0.01196758912615358,0.045,-0.0225,0.004813994171836381,0.045,-0.0225,0.006219639275089858
0.045,-0.018,0.011965356911462504,0.045,-0.018,0.00470212354493145,0.045,-0.018,0.0056298878767074975
0.045,-0.0135,0.011973253539139625,0.045,-0.0135,0.004602408218729977,0.045,-0.0135,0.005147839922188984
0.045,-0.009,0.011988643998780989,0.045,-0.009,0.0045246184723483854,0.045,-0.009,0.004784081517159185
0.045,-0.0045,0.01200684494123454,0.045,-0.0045,0.004477508285112017,0.045,-0.0045,0.004552518032712455
0.045,0.0,0.012021929770780242,0.045,0.0,0.004467002008923645,0.045,0.0,0.004467002008923645
0.045,0.0045,0.012027524639480352,0.045,0.0045,0.004495105051654631,0.045,0.0045,0.00453642439273484
0.045,0.009,0.012017526032105645,0.045,0.009,0.004559812079600364,0.045,0.009,0.004760986483009238
0.045,0.0135,0.011986693736091167,0.045,0.0135,0.0046559721844546325,0.045,0.0135,0.005132325564639884
0.045,0.018,0.011931094067613841,0.045,0.018,0.004776747983679971,0.045,0.018,0.005637084214574126
0.045,0.0225,0.011848381814273777,0.045,0.0225,0.004915195730221117,0.045,0.0225,0.006261071600776738
0.045,0.027,0.011737914089419718,0.045,0.027,0.005065626692951141,0.045,0.027,0.006991888893975452
0.045,0.0315,0.011600686803828777,0.045,0.0315,0.005224647537408107,0.045,0.0315,0.00781978817347207
0.045,0.036,0.01143907818776938,0.045,0.036,0.005391979907654632,0.045,0.036,0.008737461205016606
0.045,0.0405,0.011256378367032707,0.045,0.0405,0.005571276413433332,0.045,0.0405,0.009739419789042197
0.045,0.045,0.011056084986934854,0.045,0.045,0.005771187588901112,0.045,0.045,0.010821327777017026


==> data/MagSphere_field_quiver.csv <==
PlaneYZ_y,PlaneYZ_z,quiver_yzu,quiver_yzv,PlaneXZ_x,PlaneXZ_z,PlaneXZ_u,PlaneXZ_v,PlaneXY_x,PlaneXY_y,Xyu,Xyv
-0.045,-0.045,0.009532804263615545,-0.006978062564061862,-0.045,-0.045,-0.004991978156890478,-0.004930008640151827,-0.045,-0.045,-0.006732739386286017,0.01125027030629976
-0.045,-0.036,0.01018879082579896,-0.005881038046580062,-0.045,-0.036,-0.005174230110954277,-0.004038671430585136,-0.045,-0.036,-0.005352388734254226,0.0120346731042341
-0.045,-0.027,0.010783333459924513,-0.004627038152948882,-0.045,-0.027,-0.005353580822542891,-0.0030152188255939696,-0.045,-0.027,-0.003884045448343713,0.012392849458765787
-0.045,-0.018,0.011289236075309034,-0.0032434652238466227,-0.045,-0.018,-0.005491315196387444,-0.0019670773171753136,-0.045,-0.018,-0.002340887084150075,0.012435608384796484
-0.045,-0.009,0.01167493609176643,-0.0017771347108261905,-0.045,-0.009,-0.005569618400392366,-0.0009501092756302963,-0.045,-0.009,-0.0007571350107753548,0.012250916369856407
-0.045,0.0,0.011903224704811949,-0.0002821752688579478,-0.045,0.0,-0.0055880565443747945,2.1768564811932564e-5,-0.045,0.0,0.0008183767048855264,0.011903224704811949
-0.045,0.009,0.011932120497302292,0.0011898236179711964,-0.045,0.009,-0.005559538119545426,0.0009647190872141097,-0.045,0.009,0.0023284643060112213,0.011433576356767996
-0.045,0.018,0.011717896397511566,0.002597416477602494,-0.045,0.018,-0.005505756198730824,0.0019108712399945455,-0.045,0.018,0.0037136892458733057,0.01086049238416493
-0.045,0.027,0.011220259983643063,0.003914659157993842,-0.045,0.027,-0.00545211139733718,0.0028919589518345955,-0.045,0.027,0.004918284980008524,0.010181637894070308
-0.045,0.036,0.010409687134776885,0.00513421860195205,-0.045,0.036,-0.005422115595055523,0.003920712513429916,-0.045,0.036,0.005895915650543922,0.009376267541665236
-0.045,0.045,0.009276909028253401,0.006268235088808895,-0.045,0.045,-0.005431276418308387,0.004970002426085497,-0.045,0.045,0.006615266662674882,0.00840845057192543
-0.036,-0.045,0.0072574708510768585,-0.006093074068963392,-0.036,-0.045,-0.004113437125609395,-0.004635112283013792,-0.036,-0.045,-0.006336574226185758,0.008439901919184185
-0.036,-0.036,0.007820463398403192,-0.005103590215572723,-0.036,-0.036,-0.004203121524437888,-0.0038990420659198183,-0.036,-0.036,-0.0050365997765610725,0.009048427748014086
-0.036,-0.027,0.00830689071400407,-0.004002177261780305,-0.036,-0.027,-0.004310308076019737,-0.0029952777818775863,-0.036,-0.027,-0.003688804566808387,0.009360445084577817
-0.036,-0.018,0.008698289242771568,-0.0027991091178229113,-0.036,-0.018,-0.004403746501069809,-0.002014775105502842,-0.036,-0.018,-0.0022997813460754733,0.00944337328406624
-0.036,-0.009,0.008976812780228917,-0.0015244076720869711,-0.036,-0.009,-0.004467033563300261,-0.0010122382917428948,-0.036,-0.009,-0.0008933322147414137,0.009351060714297643
-0.036,0.0,0.00912291008656385,-0.00021690115229770914,-0.036,0.0,-0.004496181217186857,-1.255325153056629e-5,-0.036,0.0,0.0004950788984086886,0.00912291008656385
-0.036,0.009,0.009115155847097796,0.001084469980135499,-0.036,0.009,-0.004496665516476734,0.0009805318394056437,-0.036,0.009,0.0018237056511618932,0.008783783328671042
-0.036,0.018,0.008932234979190904,0.0023470996026175575,-0.036,0.018,-0.0044799562834376165,0.0019734783985751758,-0.036,0.018,0.003049730595008496,0.008344686000175237
-0.036,0.027,0.008557080285582903,0.0035489149707098595,-0.036,0.027,-0.004459527538848491,0.002969781761602808,-0.036,0.027,0.004134308374426002,0.007804231249812494
-0.036,0.036,0.007983163454169794,0.004680328224316282,-0.036,0.036,-0.0044463486927317246,0.003954547973949843,-0.036,0.036,0.005047440818315985,0.007150883315123745
-0.036,0.045,0.007222939404216403,0.005743940360712965,-0.036,0.045,-0.004443856495826647,0.004876823049479068,-0.036,0.045,0.005772683923593846,0.00636598056427438
-0.027,-0.045,0.005187878410627695,-0.005462921527010168,-0.027,-0.045,-0.0031631375676011955,-0.004517425230351601,-0.027,-0.045,-0.0060463560177161455,0.006079440983252344
-0.027,-0.036,0.00562826529672094,-0.004544865129181328,-0.027,-0.036,-0.003193299043789957,-0.0038336281380668856,-0.027,-0.036,-0.004815249932631032,0.006497014721346234
-0.027,-0.027,0.0060048545182270685,-0.0035459867441453093,-0.027,-0.027,-0.0032471492379497913,-0.0029825185004489444,-0.027,-0.027,-0.0035581192573885803,0.0067269350009316956
-0.027,-0.018,0.0063008394005802815,-0.002466342685873823,-0.027,-0.018,-0.0033026271762729305,-0.0020345506673189553,-0.027,-0.018,-0.0022792232578120984,0.006803945001672724
-0.027,-0.009,0.006504472533362036,-0.001325143944244758,-0.027,-0.009,-0.0033469689256345678,-0.0010379209072194074,-0.027,-0.009,-0.0009964669599070981,0.0067565020066135935
-0.027,0.0,0.006605700733163468,-0.00015097281487758994,-0.027,0.0,-0.0033753632103860833,-2.1815073098115303e-5,-0.027,0.0,0.00026326278007572277,0.006605700733163468
-0.027,0.009,0.006594953352883664,0.0010257529378749901,-0.027,0.009,-0.003389087789889719,0.0009980961988515402,-0.027,0.009,0.0014685930977303896,0.006364976206275713
-0.027,0.018,0.006464083937463757,0.0021780683847792293,-0.027,0.018,-0.0033931265967947076,0.00201191475719416,-0.027,0.018,0.0025879928347384527,0.006040586173821871
-0.027,0.027,0.006209465226056871,0.0032855022024162518,-0.027,0.027,-0.0033932676360548556,0.003005524670099655,-0.027,0.027,0.003593932145264684,0.005632873064160348
-0.027,0.036,0.005837237500633897,0.004334869910721774,-0.027,0.036,-0.003392681644687576,0.003948354427034357,-0.027,0.036,0.0044668739945056685,0.005138305485899769
-0.027,0.045,0.0053707102810251015,0.0053188195773696155,-0.027,0.045,-0.003387981512274377,0.004778891607295912,-0.027,0.045,0.005199097549391284,0.004552299269857025
-0.018,-0.045,0.0033213120320446043,-0.005025440141118987,-0.018,-0.045,-0.002154110948201229,-0.004513567603065617,-0.018,-0.045,-0.0058292226153395495,0.003980858636410408
-0.018,-0.036,0.003609555138614025,-0.004159038709187019,-0.018,-0.036,-0.002150251400736044,-0.0038161223201543725,-0.018,-0.036,-0.0046579517204346586,0.004221139041061961
-0.018,-0.027,0.0038664361499741104,-0.0032283332659640927,-0.018,-0.027,-0.002166725293320249,-0.002974787754750236,-0.018,-0.027,-0.0034683747801130585,0.004360927238428663
-0.018,-0.018,0.004071989970784633,-0.002229477774696797,-0.018,-0.018,-0.0021915772701871054,-0.0020375009557577397,-0.018,-0.018,-0.0022657908142080484,0.004412075286904122
-0.018,-0.009,0.004215210756750735,-0.0011762594027758708,-0.018,-0.009,-0.0022171022318001835,-0.0010426148655547944,-0.018,-0.009,-0.0010658518829120523,0.004385447989769061
-0.018,0.0,0.004289644226314434,-9.147342021789313e-5,-0.018,0.0,-0.0022395884206734998,-1.8960575706777597e-5,-0.018,0.0,0.0001092172502721302,0.004289644226314434
-0.018,0.009,0.004291133318781965,0.0009994543686968169,-0.018,0.009,-0.002258541267933103,0.001011842884163158,-0.018,0.009,0.0012342313477329565,0.004130497825159218
-0.018,0.018,0.004217717198886959,0.0020725976606300795,-0.018,0.018,-0.0022753880006201152,0.002030831224347559,-0.018,0.018,0.002284488819104671,0.003911357979762905
-0.018,0.027,0.0040716836077894615,0.003107412155235518,-0.018,0.027,-0.002291663009735223,0.003014890039871928,-0.018,0.027,0.0032390477347747294,0.003634149206132661
-0.018,0.036,0.003863774560510784,0.004086370524052001,-0.018,0.036,-0.0023066739790246244,0.003927702422155764,-0.018,0.036,0.004083833731544113,0.003301210842725186
-0.018,0.045,0.003619545389804196,0.0049923498462408795,-0.018,0.045,-0.0023146487745074273,0.004708449037517386,-0.018,0.045,0.0048145798104405405,0.0029179160925432547
-0.009,-0.045,0.0016094732917362482,-0.0047391132085016895,-0.009,-0.045,-0.001113291372219778,-0.0045567787903954765,-0.009,-0.045,-0.005674508440965597,0.002003766199638598
-0.009,-0.036,0.0017243425128542632,-0.003914272014801992,-0.009,-0.036,-0.0010923834396061273,-0.003813844900778187,-0.009,-0.036,-0.004551668213448175,0.0020958466068001645
-0.009,-0.027,0.0018518697556651315,-0.0030272307629420473,-0.009,-0.027,-0.0010831478337790814,-0.0029617845641573847,-0.009,-0.027,-0.0034082543061371862,0.002153653346690368
-0.009,-0.018,0.001966376556454207,-0.0020759607223467163,-0.009,-0.018,-0.0010838429526466265,-0.002026016083690125,-0.009,-0.018,-0.002253100644421474,0.002175003980761443
-0.009,-0.009,0.002054501762832345,-0.001073616725304447,-0.009,-0.009,-0.001092433883756087,-0.0010337282671212316,-0.009,-0.009,-0.0011023723454519475,0.002160041007613571
-0.009,0.0,0.0021097511942564824,-4.107033409523664e-5,-0.009,0.0,-0.0011074229591411713,-1.0757272527458697e-5,-0.009,0.0,2.3331026018889328e-5,0.0021097511942564824
-0.009,0.009,0.0021292006489860597,0.000998309458725194,-0.009,0.009,-0.0011281610709104706,0.0010192890127821302,-0.009,0.009,0.0011017040939502996,0.002025264449565752
-0.009,0.018,0.002112352257475277,0.0020216279968850045,-0.009,0.018,-0.0011546397475774098,0.0020336590602095645,-0.009,0.018,0.0021112961994795686,0.001907932239933775
-0.009,0.027,0.0020621441822011857,0.0030071891937996247,-0.009,0.027,-0.001186763991131652,0.0030068382546551537,-0.009,0.027,0.0030339038215411564,0.0017601855471154313
-0.009,0.036,0.0019881136639276235,0.003932972232818926,-0.009,0.036,-0.001223105874851954,0.0039046819161484537,-0.009,0.036,0.003856794889638736,0.0015871723682684322
-0.009,0.045,0.0019117134144049795,0.004772860734318177,-0.009,0.045,-0.0012591389018604766,0.004676300788323021,-0.009,0.045,0.0045747649887701355,0.0013991747581883589
0.0,-0.045,-2.5262883886203842e-5,-0.0045840049643901485,0.0,-0.045,-7.552240870953483e-5,-0.0045840049643901485,0.0,-0.045,-0.0055880565443747945,4.9628261922009214e-5
0.0,-0.036,-9.130559253331607e-5,-0.0037938544927609784,0.0,-0.036,-4.581894689414394e-5,-0.0037938544927609784,0.0,-0.036,-0.004496181217186857,2.6295606598794962e-5
0.0,-0.027,-9.703165592454835e-5,-0.0029301940970277215,0.0,-0.027,-1.7617891986634336e-5,-0.0029301940970277215,0.0,-0.027,-0.0033753632103860833,1.62981206111717e-5
0.0,-0.018,-7.412750003239364e-5,-0.001997936421060369,0.0,-0.018,1.3086457265519014e-6,-0.001997936421060369,0.0,-0.018,-0.0022395884206734998,1.1347062871564991e-5
0.0,-0.009,-3.914610584169779e-5,-0.0010137998607933976,0.0,-0.009,7.522215048926885e-6,-0.0010137998607933976,0.0,-0.009,-0.0011074229591411713,6.804372455159644e-6
0.0,0.0,4.28891158706758e-21,-5.358665419384223e-22,0.0,0.0,-5.270075478086922e-22,-5.358665419384223e-22,0.0,0.0,-5.270075478086922e-22,4.28891158706758e-21
0.0,0.009,3.9699100967964066e-5,0.0010198114207774637,0.0,0.009,-2.126396480013178e-5,0.0010198114207774637,0.0,0.009,0.0010608252628453618,-1.0671218698223881e-5
0.0,0.018,7.845399288159605e-5,0.002022360002140797,0.0,0.018,-5.613833948764619e-5,0.002022360002140797,0.0,0.018,0.0020541525513744943,-2.5873146896704244e-5
0.0,0.027,0.00011684903256160624,0.0029843146505930825,0.0,0.027,-0.00010471478505331068,0.0029843146505930825,0.0,0.027,0.002961545331182088,-4.467238892135772e-5
0.0,0.036,0.00015967053292302165,0.003879606010139577,0.0,0.036,-0.00016714903018224996,0.003879606010139577,0.0,0.036,0.0037683715313617124,-6.310278998798159e-5
0.0,0.045,0.00022018050450403192,0.004674497360732398,0.0,0.045,-0.00024298269883516653,0.004674497360732398,0.0,0.045,0.0044649761565424785,-7.195039382872419e-5
0.009,-0.045,-0.0016753107053696327,-0.004561321479461904,0.009,-0.045,0.0009222679764198223,-0.004542420248422395,0.009,-0.045,-0.005586689078687949,-0.001945743585149519
0.009,-0.036,-0.0019135777122581943,-0.0037959752811133752,0.009,-0.036,0.0009606284113353647,-0.0037284923959553964,0.009,-0.036,-0.004499717860784228,-0.002058191427844534
0.009,-0.027,-0.0020480395706791235,-0.0029342207665714473,0.009,-0.027,0.001005807116185656,-0.002868255227792041,0.009,-0.027,-0.003373011779243578,-0.0021243900237204886
0.009,-0.018,-0.002114424909029626,-0.001992440433781567,0.009,-0.018,0.0010420264865320336,-0.0019501433462669189,0.009,-0.018,-0.0022264476820469457,-0.0021517346519306624
0.009,-0.009,-0.0021310547036750985,-0.0009945165524360188,0.009,-0.009,0.0010613797078934011,-0.0009831129896181433,0.009,-0.009,-0.0010820025254213138,-0.002144630617696774
0.009,0.0,-0.0021063779207703905,3.3319131605569125e-5,0.009,0.0,0.0010608252628453618,1.2851942208346025e-5,0.009,0.0,3.737618454422964e-5,-0.0021063779207703905
0.009,0.009,-0.0020443538116452333,0.001065388158739497,0.009,0.009,0.001039700677377897,0.0010139863285982596,0.009,0.009,0.001108731842435303,-0.0020402763816996425
0.009,0.018,-0.0019476808617538259,0.0020772205848850543,0.009,0.018,0.0009977555065115926,0.001997742736152219,0.009,0.018,0.0021098920862019413,-0.0019499512259012598
0.009,0.027,-0.001818872393188588,0.0030439626775953577,0.009,0.027,0.0009337035591724132,0.0029455427934127996,0.009,0.027,0.0030200940320012004,-0.00183889912553792
0.009,0.036,-0.0016591788207580747,0.003936537079011975,0.009,0.036,0.0008442943623250237,0.0038432810324353574,0.009,0.036,0.0038204414011926524,-0.0017092546992009084
0.009,0.045,-0.001465356561629052,0.004715555435663333,0.009,0.045,0.0007239038643646575,0.004679581197202638,0.009,0.045,0.004494193539486776,-0.0015597774693980953
0.018,-0.045,-0.0034350553575104724,-0.0046915996109664635,0.018,-0.045,0.0018467243799399403,-0.004395381539747593,0.018,-0.045,-0.00569283619088139,-0.004021416363112476
0.018,-0.036,-0.0038209501760830397,-0.0039321225667160375,0.018,-0.036,0.0019003160441934995,-0.0036003606140917253,0.018,-0.036,-0.004574735603617042,-0.004211794916242874
0.018,-0.027,-0.0040713926764881486,-0.0030444006701846305,0.018,-0.027,0.0019642783416094454,-0.002769761748091049,0.018,-0.027,-0.0034071563332869616,-0.0043322080234316895
0.018,-0.018,-0.00422192757599802,-0.002060219164386927,0.018,-0.018,0.0020171445687530948,-0.001881583651587662,0.018,-0.018,-0.002215727073330848,-0.00438308616735126
0.018,-0.009,-0.004288959659426888,-0.0010136289142482645,0.018,-0.009,0.002048352725153265,-0.0009417431905285449,0.018,-0.009,-0.0010259673905154553,-0.0043645170122195735
0.018,0.0,-0.004278332072123188,6.304562032858845e-5,0.018,0.0,0.0020541525513744943,2.860399720005887e-5,0.018,0.0,0.0001369582405610602,-0.004278332072123188
0.018,0.009,-0.004191751266525899,0.0011409508782404328,0.018,0.009,0.00203403180634781,0.0010034953527820513,0.018,0.009,0.0012483182951176805,-0.004129413837145448
0.018,0.018,-0.004031058602285063,0.0021942011578044217,0.018,0.018,0.001987661783960044,0.0019603457143246685,0.018,0.018,0.002283723947991962,-0.003926223357300029
0.018,0.027,-0.0038003485999464548,0.0031971280442226265,0.018,0.027,0.001912362068901696,0.0028858841015554537,0.018,0.027,0.0032188707155943667,-0.003680548284269795
0.018,0.036,-0.0035059338482004198,0.004119282303890386,0.018,0.036,0.0018010845317733425,0.003779842967363009,0.018,0.036,0.004029111990015485,-0.0034064713709509495
0.018,0.045,-0.003154156564694875,0.004918188245548441,0.018,0.045,0.001640916563450596,0.004656399916181536,0.018,0.045,0.00468886446528615,-0.0031185594288025372
0.027,-0.045,-0.005389754186977159,-0.00501152400755226,0.027,-0.045,0.0026735528129950012,-0.004127816986106955,0.027,-0.045,-0.0059293233273479875,-0.006202280672691705
0.027,-0.036,-0.005885938731473326,-0.004224110996426731,0.027,-0.036,0.002753465282866147,-0.0034067335256699046,0.027,-0.036,-0.0047338656569760685,-0.006481584875121225
0.027,-0.027,-0.006234398920923327,-0.0032711539242996886,0.027,-0.027,0.002840052344006557,-0.0026374972319561847,0.027,-0.027,-0.0034834987650675412,-0.006669326493605559
0.027,-0.018,-0.006464009094208139,-0.0022031780816123073,0.027,-0.018,0.0029092827660716952,-0.0017957276026495518,0.027,-0.018,-0.002208585998910777,-0.006753828309716915
0.027,-0.009,-0.006583313303942561,-0.0010668120613616815,0.027,-0.009,0.002950560716824779,-0.0008910394481023371,0.027,-0.009,-0.0009374432154282512,-0.006727703891296372
0.027,0.0,-0.0065901462606383155,9.80459991861148e-5,0.027,0.0,0.002961545331182088,4.882190280011126e-5,0.027,0.0,0.00030302359143083635,-0.0065901462606383155
0.027,0.009,-0.006479100930431331,0.0012588146436267578,0.027,0.009,0.002943489519516824,0.0009915978636187606,0.027,0.009,0.001486512555450831,-0.0063484370204801585
0.027,0.018,-0.006246842786373165,0.0023885677883921804,0.027,0.018,0.002897098015221513,0.001911886318184012,0.027,0.018,0.0025863520950627833,-0.006018675937797387
0.027,0.027,-0.005895270713286613,0.0034621258815688673,0.027,0.027,0.002818904661528957,0.0028002638152626012,0.027,0.027,0.003574358962410509,-0.0056257309854039214
0.027,0.036,-0.005432524566185457,0.004449899528559926,0.027,0.036,0.0026981689375917338,0.003670160230068281,0.027,0.036,0.004419528184569537,-0.0052024088413577885
0.027,0.045,-0.004871839382258394,0.0053094855845909495,0.027,0.045,0.0025142917238202434,0.004562485892616289,0.027,0.045,0.005086554896918954,-0.004787845846172104
0.036,-0.045,-0.00760615724026354,-0.005569372167794271,0.036,-0.045,0.0033928414449458204,-0.0037510481163751212,0.036,-0.045,-0.006314316954503969,-0.008511715010193379
0.036,-0.036,-0.008168569516577913,-0.00469973714199824,0.036,-0.036,0.0035116861196660114,-0.0031634032088959287,0.036,-0.036,-0.004986014820782682,-0.00891862691354876
0.036,-0.027,-0.008597756919246264,-0.0036260967344306626,0.036,-0.027,0.00362421982620895,-0.0024861035550348214,0.036,-0.027,-0.0036047444919369894,-0.009205837402352762
0.036,-0.018,-0.008907176587775506,-0.0024204579966799083,0.036,-0.018,0.003707779556336379,-0.0017024606519426202,0.036,-0.018,-0.0022037086917049546,-0.009345347082385722
0.036,-0.009,-0.009089306948216158,-0.0011438407940169994,0.036,-0.009,0.0037551651772003676,-0.0008345391023647291,0.036,-0.009,-0.0008123951609918165,-0.009320067399666095
0.036,0.0,-0.009126311308496386,0.00015539768424505777,0.036,0.0,0.0037683715313617124,7.589358946434864e-5,0.036,0.0,0.0005419021218491146,-0.009126311308496386
0.036,0.009,-0.008998548107320191,0.0014409908812357266,0.036,0.009,0.0037528397760668813,0.0009841696887702724,0.036,0.009,0.001832393612888452,-0.008775504397314381
0.036,0.018,-0.008690927816629767,0.0026859432958551747,0.036,0.018,0.003712227961783507,0.001857276368031911,0.036,0.018,0.0030309367666456217,-0.008295116472349704
0.036,0.027,-0.008197116497632023,0.003867463372946293,0.036,0.027,0.003643700849994429,0.0026861633116181728,0.036,0.027,0.004106010492266646,-0.007728813599085669
0.036,0.036,-0.007521586010389268,0.004959648860310495,0.036,0.036,0.003533738970250281,0.0034958027872686167,0.036,0.036,0.0050205215018548225,-0.007135830601526468
0.036,0.045,-0.006679510876974045,0.005923924632567304,0.036,0.045,0.0033544669164806244,0.004353002184417847,0.036,0.045,0.005729442550954288,-0.0065895640192696605
0.045,-0.045,-0.010124847151973213,-0.006419087552422299,0.045,-0.045,0.004014213239366842,-0.0033070456252521354,0.045,-0.045,-0.00685642869444154,-0.01098596943422892
0.045,-0.036,-0.010711569383540558,-0.005387063018673152,0.045,-0.036,0.004182333839237544,-0.002907958420662628,0.045,-0.036,-0.005332625735351239,-0.011590807579202018
0.045,-0.027,-0.01121359671274715,-0.004116535320134484,0.045,-0.027,0.00432026626057158,-0.0023443830678598616,0.045,-0.027,-0.0037680188239194953,-0.012031021096213939
0.045,-0.018,-0.011617961905026451,-0.002703139394626034,0.045,-0.018,0.004411456643183069,-0.0016194088063783694,0.045,-0.018,-0.002195876697146172,-0.01225900237048888
0.045,-0.009,-0.011890612511783303,-0.001223504335258385,0.045,-0.009,0.004456338261697351,-0.0007783164106356014,0.045,-0.009,-0.0006443564879574082,-0.012246661130704408
0.045,0.0,-0.011988117116898896,0.0002652638305614339,0.045,0.0,0.0044649761565424785,0.00011365742414348693,0.045,0.0,0.000861091461625214,-0.011988117116898896
0.045,0.009,-0.011867218236799874,0.0017238518289681237,0.045,0.009,0.004450231004199243,0.0009913081628456272,0.045,0.009,0.002295150679468389,-0.011501613206184277
0.045,0.018,-0.011492231874091617,0.0031267612943200788,0.045,0.018,0.004421442226709767,0.0018072039782322123,0.045,0.018,0.0036298975344637016,-0.010830648996264078
0.045,0.027,-0.010840293724755692,0.004456083390725129,0.045,0.027,0.0043786303404446236,0.0025471787655460556,0.045,0.027,0.004831892099817146,-0.010044334846756809
0.045,0.036,-0.009904452038911446,0.005693025900410065,0.045,0.036,0.0043072185441285216,0.0032435776239619304,0.045,0.036,0.005859100908491517,-0.009236966378324631
0.045,0.045,-0.008694607135141783,0.006807192778933952,0.045,0.045,0.0041732735461245275,0.003986254804880895,0.045,0.045,0.006657651600801716,-0.00852681942960737


==> data/OnLine_LakeShore.txt <==
Range	Bx	By	Bz
-0.045	0.005400110214075623	0.011899907906670996	0.00459632792022899
-0.0439	0.005277716665884458	0.011535525156643201	0.0045052858363498005
-0.0428	0.005154347452471625	0.011176985991389254	0.0044127743569761105
-0.0417	0.00503003340996294	0.010824094336557035	0.004318815737098805
-0.0406	0.004904806528097294	0.010476657897842488	0.004223433351148445
-0.0395	0.004778699892802941	0.010134488072400673	0.004126651665712986
-0.0384	0.004651747629648915	0.00979739985998056	0.004028496212312856
-0.0373	0.004523984848155771	0.009465211773776924	0.003928993560205833
-0.0362	0.004395447586951713	0.009137745750993029	0.0038281712891976463
-0.0351	0.0042661727597619594	0.00881482706310818	0.003726057962437513
-0.034	0.00413619810222072	0.008496284225844673	0.0036226830991806015
-0.0329	0.0040055621194965705	0.00818194890882907	0.003518077147501989
-0.0318	0.0038743040347233217	0.007871655844943124	0.003412271456948956
-0.0307	0.0037424637382295596	0.007565242739360069	0.0033052982511204408
-0.0296	0.0036100817375610927	0.007262550178262524	0.0031971906001643127
-0.0285	0.0034771991082914056	0.006963421537238494	0.003087982393184619
-0.0274	0.0033438574456160597	0.006667702889352494	0.0029777083105524548
-0.0263	0.0032100988167276445	0.006375242912889146	0.0028664037961152167
-0.0252	0.003075965713968536	0.006085892798767002	0.002754105029300171
-0.0241	0.002941501008759241	0.005799506157620698	0.002640848897109126
-0.023	0.0028067479063005863	0.005515938926549921	0.0025266729660018755
-0.0219	0.002671749901048408	0.005235049275534014	0.0024116154536667454
-0.0208	0.0025365507329597565	0.004956697513511314	0.002295715200677229
-0.0197	0.002401194344509914	0.004680745994122697	0.002179011642034204
-0.0186	0.002265724838479776	0.004407059021119054	0.0020615447785936945
-0.0175	0.002130186436513349	0.004135502753432662	0.0019433551483805467
-0.0164	0.0019946234384452827	0.003865945109912715	0.0018244837977887068
-0.0153	0.0018590801823984884	0.0035982556737254754	0.0017049722526691084
-0.0142	0.0017236010056519912	0.003332305596419722	0.0015848624893064077
-0.0131	0.0015882302062792376	0.0030679675016583485	0.0014641969052860357
-0.012	0.001453012005557143	0.002805115388617162	0.0013430182902532208
-0.0109	0.0013179905111461684	0.002543624535052046	0.0012213697965657996
-0.0098	0.0011832096810417514	0.002283371400035818	0.0010992949098427758
-0.0087	0.0010487132882973968	0.002024233526366199	0.0009768374194107257
-0.0076	0.000914544886519717	0.0017660894426464277	0.0008540413886502496
-0.0065	0.0007807477761356884	0.0015088185650401272	0.0007309511252447942
-0.0054	0.0006473649714323454	0.0012523010987021026	0.0006076111513342583
-0.0043	0.0005144391683690889	0.0009964179388867963	0.00048406617357589634
-0.0032	0.00038201271316273675	0.0007410505717361865	0.00036036105311513606
-0.0021	0.00025012757164538066	0.0004860809747489208	0.0002365407754690059
-0.001	0.00011882529939506062	0.0002313915169325244	0.00011265042032497971
0.0001	1.1852987360801898e-5	2.313514135948108e-5	1.1264868741868667e-5
0.0012	0.00014186664006932888	0.00027761614890369797	0.00013515991463040203
0.0023	0.0002711755054036538	0.0005321685643943627	0.0002589895371505513
0.0034	0.0003997399520421797	0.0007869094575403995	0.0003827085835328376
0.0045	0.0005275208966759376	0.0010419560104701806	0.0005062719590069758
0.0056	0.0006544798292444148	0.001297425619442161	0.0006296346574461407
0.0067	0.0007805788374002847	0.0015534359968595718	0.0007527517920733689
0.0078	0.0009057806302035198	0.0018101052735873609	0.0008755786262264561
0.0089	0.0010300485610454286	0.0020675521015695885	0.000998070604177613
0.01	0.001153346649803202	0.002325895756745482	0.0011201833820040244
0.0111	0.0012756396042256045	0.002585256242262375	0.0012418728585053785
0.0122	0.0013968928405504867	0.0028457543919837495	0.0013630952061643284
0.0133	0.001517072503354838	0.0031075119742906064	0.0014838069021457896
0.0144	0.0016361454846381329	0.00337065179617439	0.0016039647593309066
0.0155	0.0017540794421397655	0.003635297807619674	0.0017235259573814949
0.0166	0.0018708428168913922	0.0039015752062748306	0.00184244807383074
0.0177	0.0019864048500050453	0.0041696105424088685	0.0019606891151959715
0.0188	0.002100735598697901	0.004439531824152623	0.002078207548109366
0.0199	0.002213805951554633	0.004711468623022461	0.0021949623304625466
0.021	0.0023255876430283025	0.004985552179724643	0.002310912942561189
0.0221	0.0024360532671807928	0.005261915510238454	0.0024260194182859525
0.0232	0.002545176290663816	0.005540693512176189	0.0025402423762563467
0.0243	0.0026529310649416092	0.005822023071418094	0.002653543050994474
0.0254	0.0027592928377564506	0.006106043169020254	0.0027658833240860586
0.0265	0.002864237763838245	0.006392894988393477	0.0028772257553367187
0.0276	0.0029677429148594905	0.006682722022751172	0.0029875336139220925
0.0287	0.0030697862886370306	0.00697567018282417	0.0030967709095312333
0.0298	0.0031703468175821796	0.007271887904840467	0.003204902423503636
0.0309	0.003269404376400883	0.007571526258767839	0.0033118937399613676
0.032	0.0033669397890458315	0.007874739056817251	0.003417711276939058
0.0331	0.003462934834922602	0.008181682962205032	0.0035223223175160382
0.0342	0.0035573722543522177	0.008492517598171755	0.0036256950409566144
0.0353	0.003650235753292757	0.008807405657255797	0.003727798553866488
0.0364	0.0037415100073230666	0.009126513010819619	0.003828602921375594
0.0375	0.003831180664891988	0.009450008818826742	0.0039280791983602155
0.0386	0.00391923434983705	0.009778065639867618	0.0040261994607202
0.0397	0.004005658663177089	0.010110859541432475	0.004122936836730393
0.0408	0.004090442184183964	0.010448570210429447	0.004218265538489184
0.0419	0.004173574470739235	0.010791381063946288	0.0043121608934912565
0.043	0.004255046058982577	0.011139479360254166	0.004404599376356359
0.0441	0.00433484846225963	0.011493056310052065	0.004495558640751215


==> data/OnLine_MagSphere.txt <==
Range	Bx	By	Bz
-0.045	0.005588319316031014	0.011934660518284543	0.004584696648751482
-0.0439	0.005456689585182537	0.011576480657223562	0.00449184428063094
-0.0428	0.005324527194724364	0.011223102942059287	0.004398061245619859
-0.0417	0.005191838888971764	0.010874426358048753	0.004303297838070263
-0.0406	0.005058633645791082	0.01053034769585947	0.004207512293100685
-0.0395	0.0049249225668025086	0.010190761701979493	0.00411067021290409
-0.0384	0.004790718773278178	0.009855561224105303	0.004012744034606058
-0.0373	0.004656037307231591	0.009524637351416952	0.003913712536238834
-0.0362	0.004520895037234583	0.00919787954965782	0.003813560377613773
-0.0351	0.004385310568536154	0.00887517579094393	0.0037122776731019127
-0.034	0.00424930415709327	0.008556412678234818	0.003609859593563089
-0.0329	0.004112897627157437	0.008241475564404485	0.003506305994893104
-0.0318	0.003976114292092297	0.007930248665857209	0.0034016210708820364
-0.0307	0.0038389788781268874	0.0076226151706387585	0.0032958130282917286
-0.0296	0.00370151745077654	0.007318457340998945	0.0031888937822650396
-0.0285	0.0035637573436887453	0.007017656610366489	0.003080878670371813
-0.0274	0.003425727089694757	0.0067200936747018976	0.0029717861837762517
-0.0263	0.0032874563538694197	0.0064256485781984275	0.0028616377141767783
-0.0252	0.0031489758684215934	0.00613420079330525	0.0027504573153226686
-0.0241	0.003010317369255926	0.0058456292950507804	0.0026382714780518726
-0.023	0.0028715135340634966	0.005559812629647573	0.002525108917921903
-0.0219	0.002732597921814215	0.005276628977363514	0.002411000374621072
-0.0208	0.0025936049135379087	0.00499595620964702	0.002295978422451296
-0.0197	0.0024545696542937587	0.004717671940496725	0.0021800772912668707
-0.0186	0.002315527996239383	0.004441653572068772	0.002063332697336832
-0.0175	0.0021765164427213486	0.004167778334517125	0.0019457816836724673
-0.0164	0.002037572093318437	0.0038959233200645755	0.0018274624694270198
-0.0153	0.0018987325897775705	0.0036259655113040578	0.0017084143080323304
-0.0142	0.0017600360627900527	0.0033577818037317884	0.0015886773537878236
-0.0131	0.0016215210795627337	0.0030912490225153463	0.0014682925366615344
-0.012	0.0014832265921449889	0.002826243933501406	0.0013473014451014142
-0.0109	0.0013451918864779721	0.0025626432484691405	0.001225746216688566
-0.0098	0.001207456532137634	0.002300323624636569	0.0011036694364928551
-0.0087	0.0010700603327474746	0.002039161658428191	0.0009811140430161255
-0.0076	0.0009330432770409673	0.0017790338735131628	0.0008581232416293488
-0.0065	0.0007964454905571609	0.001519816703124072	0.0007347404254280587
-0.0054	0.0006603071879561025	0.0012613864666669843	0.0006110091034455981
-0.0043	0.0005246686259435202	0.0010036193406338931	0.0004869728361765157
-0.0032	0.00038957005679668004	0.0007463913238290239	0.00036267517837314684
-0.0021	0.00025505168248549976	0.0004895781969205435	0.00023815962908730896
-0.001	0.00012115360938492358	0.00023305547632917876	0.00011346958893639873
0.0001	1.2084196423763619e-5	2.330163753504573e-5	1.1351675420791477e-5
0.0012	0.0001446219532635508	0.0002796183176772121	0.00013626105960830125
0.0023	0.0002764201073838555	0.0005360201735530628	0.00026121564266307046
0.0034	0.0004074393758927659	0.0007926333197266833	0.00038617270097347285
0.0045	0.0005376407890970345	0.0010495844501425622	0.0005110897150264453
0.0056	0.0006669857322467732	0.0013070009180058257	0.0006359243689614251
0.0067	0.0007954359866812661	0.0015650108212663253	0.0007606345429278843
0.0078	0.0009229537703719528	0.001823743093704471	0.0008851782982422758
0.0089	0.0010495017778584534	0.0020833276016192755	0.001009513855339629
0.01	0.0011750432195735284	0.0023438952461220406	0.0011335995645148564
0.0111	0.0012995418605530754	0.0026055780710424943	0.0012573938694490487
0.0122	0.0014229620585277383	0.002868509376457956	0.0013808552635166875
0.0133	0.0015452688013933994	0.003132823837860381	0.0015039422388708093
0.0144	0.0016664277440588265	0.0033986576309808204	0.0016266132283048293
0.0155	0.001786405244670074	0.0036661485622960007	0.0017488265398920117
0.0166	0.0019051684002129206	0.003935436205247433	0.001870540284406626
0.0177	0.00202268508149674	0.004206662042209601	0.001991712295534736
0.0188	0.0021389239675257818	0.004479969612250459	0.00211230004288755
0.0199	0.002253854579266956	0.004755504664734653	0.002232260537836447
0.021	0.002367447312826972	0.005033415318827561	0.0023515502321964843
0.0221	0.002479673472056085	0.0053138522289663875	0.002470124909794498
0.0232	0.0025905053006009446	0.0055969687563732495	0.0025879395709693257
0.0243	0.0026999160134351307	0.005882921146694241	0.0027049483100652903
0.0254	0.002807879827903075	0.006171868713858007	0.002821104185996457
0.0265	0.0029143719943212952	0.006463974030257326	0.002936359085978602
0.0276	0.0030193688261903524	0.006759403123367401	0.003050663582548854
0.0287	0.003122847730081859	0.007058325678925206	0.0031639667840200458
0.0298	0.0032247872352773334	0.007360915250805032	0.003276216178548663
0.0309	0.0033251670232499345	0.007667349477736385	0.0033873574720324636
0.032	0.0034239679570963115	0.007977810307021509	0.0034973344200972694
0.0331	0.0035211721110441256	0.008292484225420962	0.0036060886544829252
0.0342	0.0036167628001816062	0.008611562497386746	0.0037135595041970773
0.0353	0.003710724610578836	0.008935241410833378	0.0038196838118734265
0.0364	0.003803043429996851	0.009263722530648093	0.003924395745849874
0.0375	0.003893706479410098	0.009597212960151457	0.004027626608573078
0.0386	0.0039827023456009076	0.009935925610729666	0.004129304642041404
0.0397	0.004070021015121483	0.010280079479868889	0.004229354831120129
0.0408	0.004155653909960074	0.010629899937830515	0.004327698705703839
0.0419	0.004239593925293655	0.010985619023213749	0.004424254142864271
0.043	0.004321835469760147	0.01134747574765861	0.004518935170311013
0.0441	0.0044023745087393	0.011715716409947787	0.004611651772711991


==> data/OnLine_error.txt <==
Range	eX	eY	eZ
-0.045	0.00019923337166540437	0.00013311568276895848	0.00028779704534965096
-0.0439	0.00019165225235851167	0.00013036516615549425	0.0002730359227288454
-0.0428	0.00018462147061261137	0.000127739723999702	0.00025957978776046414
-0.0417	0.0001780625773345447	0.00012513481503828624	0.00024728547667667776
-0.0406	0.0001719050953125752	0.0001224754207187896	0.0002360200252381851
-0.0395	0.00016608631283270226	0.00011971058803864874	0.00022566067813162332
-0.0384	0.0001605509429201064	0.00011680848749104339	0.0002160947979498195
-0.0373	0.0001552506782324007	0.00011375215945536314	0.00020721966465367302
-0.0362	0.0001501436725870117	0.00011053597530336847	0.00019894216651515973
-0.0351	0.00014519397829363954	0.0001071627613689774	0.00019117839223136682
-0.034	0.0001403709648425864	0.00010364150037443724	0.00018385314035281812
-0.0329	0.0001356487399494823	9.998551704151003e-5	0.0001768993660478635
-0.0318	0.0001310055891748794	9.621105988381762e-5	0.00017025758662543835
-0.0307	0.00012642344581021496	9.233620203777615e-5	0.00016387526656614113
-0.0296	0.00012188739874022722	8.837999630874395e-5	0.00015770620063130134
-0.0285	0.00011738524268910483	8.436183133796394e-5	0.00015170991052476855
-0.0274	0.0001129070726545661	8.030094607591975e-5	0.00014585106710076666
-0.0263	0.00010844492238156268	7.62160683487987e-5	0.0001400989466557738
-0.0252	0.00010399244533889084	7.212515030058188e-5	0.00013442692669509416
-0.0241	9.95446357377642e-5	6.804517908249898e-5	0.00012881202388746624
-0.023	9.509758657260334e-5	6.399204557578733e-5	0.00012323447477861636
-0.0219	9.064828138205621e-5	5.998045739450776e-5	0.00011767735822246416
-0.0208	8.619441634723404e-5	5.6023885116408744e-5	0.00011212625735808388
-0.0197	8.173424940327042e-5	5.213453279375039e-5	0.00010656895823978155
-0.0186	7.726647319202136e-5	4.832332543522646e-5	0.00010099518183721113
-0.0175	7.279010889203323e-5	4.459990743185068e-5	9.53963459850332e-5
-0.0164	6.830441820056675e-5	4.097264691147e-5	8.976535390804043e-5
-0.0153	6.380883099284174e-5	3.74486418207583e-5	8.409640611959093e-5
-0.0142	5.930288643310885e-5	3.403372421271544e-5	7.83848327417431e-5
-0.0131	5.4786185552398316e-5	3.073245981792131e-5	7.262694358863655e-5
-0.012	5.025835353389019e-5	2.7548140552839198e-5	6.681989366391614e-5
-0.0109	4.57190101561205e-5	2.4482768221779404e-5	6.096156202978262e-5
-0.0098	4.116774703561504e-5	2.1537028355247977e-5	5.505044229738929e-5
-0.0087	3.660411048404623e-5	1.8710253950961167e-5	4.908554325849535e-5
-0.0076	3.202758895130517e-5	1.6000379895488896e-5	4.306629842288981e-5
-0.0065	2.743760416604197e-5	1.3403890082561589e-5	3.699248344407801e-5
-0.0054	2.2833505210538965e-5	1.0915760720259708e-5	3.0864140607798294e-5
-0.0043	1.8214564878553945e-5	8.529404998969056e-6	2.4681509725946764e-5
-0.0032	1.3579977764332295e-5	6.236626069971931e-6	1.8444964924892008e-5
-0.0021	8.928859619546049e-6	4.027586962474703e-6	1.215495694465609e-5
-0.001	4.2602475935884665e-6	1.890807341621489e-6	5.811960676707203e-6
0.0001	4.268989575942284e-7	1.8680251165472588e-7	5.835722343827619e-7
0.0012	5.133697347298313e-6	2.2198608638048314e-6	7.031255814291456e-6
0.0023	9.861340317399708e-6	4.224379526233915e-6	1.353080722026205e-5
0.0034	1.4611094832769753e-5	6.217571428516964e-6	2.0082079186150802e-5
0.0045	1.9384301021389658e-5	8.217603067623567e-6	2.6685087337840024e-5
0.0056	2.4182371336047055e-5	1.0243300553047568e-5	3.3340032214390995e-5
0.0067	2.9006789984781282e-5	1.2313824216806505e-5	4.004731578726706e-5
0.0078	3.385911265450261e-5	1.4448331634981478e-5	4.680755223595864e-5
0.0089	3.8740966535480244e-5	1.666565137154383e-5	5.362157271466806e-5
0.01	4.365405064384184e-5	1.8983989252546817e-5	6.049042383305686e-5
0.0111	4.860013643505884e-5	2.1420685637527563e-5	6.741535957644833e-5
0.0122	5.3581068703930275e-5	2.3992036748898795e-5	7.439782640964131e-5
0.0133	5.859876677617216e-5	2.6713186817595078e-5	8.143944134612743e-5
0.0144	6.365522601381876e-5	2.9598091812339602e-5	8.854196282368785e-5
0.0155	6.875251968167571e-5	3.265955077358076e-5	9.57072543107484e-5
0.0166	7.389280125557978e-5	3.5909297758678775e-5	0.00010293724067821814
0.0177	7.907830729569053e-5	3.9358146161110624e-5	0.00011023385751143325
0.0188	8.431136106002124e-5	4.301617740154573e-5	0.00011759899370886722
0.0199	8.959437709541687e-5	4.6892967244219016e-5	0.00012503442792094474
0.021	9.492986711569678e-5	5.099784478828784e-5	0.00013254175962615995
0.0221	0.0001003204475601654	5.53401811135035e-5	0.000140122335925407
0.0232	0.00010576884932052337	5.9929706327136856e-5	0.00014777717546202862
0.0243	0.00011127793023070399	6.477685517958821e-5	0.00015550689124814923
0.0254	0.00011685069103249583	6.989314239192429e-5	0.0001633116146019306
0.0265	0.0001224902956599918	7.529156933046132e-5	0.00017119092288128218
0.0276	0.0001282000968277706	8.098706366531482e-5	0.00017914377424481614
0.0287	0.00013398366806074803	8.699695317174575e-5	0.0001871684532901726
0.0298	0.00013984484346701365	9.334147389301023e-5	0.0001952625321255861
0.0309	0.00014578776672730242	0.00010004431150741197	0.00020342285223799334
0.032	0.00015181695095402533	0.00010713317297061187	0.00021164553344867716
0.0331	0.00015793735125607357	0.00011464038340138418	0.00021992601731710829
0.0342	0.00016415445202889054	0.00012260350084587548	0.00022825915358999367
0.0353	0.00017047437116701083	0.00013106593913924045	0.00023663933972199413
0.0364	0.0001769039835610493	0.00014007758678447757	0.00024506072514369137
0.0375	0.0001834510663832222	0.00014969540783521236	0.00025351749384411223
0.0386	0.00019012446877241573	0.00015998400948580212	0.0002620042409837086
0.0397	0.0001969343085856184	0.00017101616072552988	0.00027051646165572965
0.0408	0.0002038921988675134	0.0001828732472514619	0.0002790511725356256
0.0419	0.00021101150658019393	0.00019564565001193226	0.00028760768991584445
0.043	0.0002183076459020099	0.00020943303827939918	0.0002961885903563678
0.0441	0.00022579840801613307	0.0002243445728555871	0.0003048008826137331


==> data/OnLine_error_old.txt <==
Range	eX	eY	eZ
-0.045	0.00022656341408412454	0.00021290081773449424	0.0003059607932396832
-0.0439	0.00021417596389362406	0.00020031583838560184	0.0002899032530666127
-0.0428	0.0002025532299560404	0.00018882910973247013	0.0002749517042178861
-0.0417	0.00019164426073353368	0.00017831784721479297	0.00026100579984986725
-0.0406	0.00018140048295515852	0.00016866820633755478	0.00024797327995549305
-0.0395	0.00017177560581564105	0.00015977559016091164	0.00023576947196923587
-0.0384	0.00016272553788127358	0.00015154480686768493	0.00022431678617123858
-0.0373	0.0001542083159152319	0.00014389006180135882	0.0002135442132227701
-0.0362	0.00014618404450279443	0.00013673478353462155	0.0002033868309424068
-0.0351	0.00013861484505816183	0.00013001129683926158	0.00019378532683089547
-0.034	0.0001314648125494344	0.0001236603654426904	0.00018468554195587265
-0.0329	0.0001246999781047913	0.00011763063354751642	0.00017603804070991867
-0.0318	0.00011828827557406982	0.00011187799736998449	0.00016779770975208755
-0.0307	0.00011219951012237666	0.00010636493705403074	0.0001599233882217935
-0.0296	0.00010640532702566597	0.00010105983613600881	0.00015237753014917695
-0.0285	0.00010087917901458115	9.593631120293245e-5	0.00014512589893560173
-0.0274	9.559629075845789e-5	9.097256931707109e-5	0.00013813729288179657
-0.0263	9.05336193774864e-5	8.61508057877961e-5	0.00013138330002228815
-0.0252	8.566981019642523e-5	8.145665036196228e-5	0.0001248380799908678
-0.0241	8.098514728617894e-5	7.687866609378095e-5	0.00011847817028790918
-0.023	7.646149865990014e-5	7.24079021174077e-5	0.00011228231413176827
-0.0219	7.208225628108768e-5	6.803749925597674e-5	0.0001062313070318781
-0.0208	6.783227128982086e-5	6.376234577827323e-5	0.00010030785929522185
-0.0197	6.369778505186707e-5	5.9578779550985813e-5	9.449647184385174e-5
-0.0186	5.966635678067099e-5	5.5484332217757386e-5	8.878332295277881e-5
-0.0175	5.5726788575022584e-5	5.147751076085267e-5	8.315616379061001e-5
-0.0164	5.186904875958158e-5	4.755761177589947e-5	7.760422093858787e-5
-0.0153	4.8084194417825354e-5	4.372456393987776e-5	7.211810435960603e-5
-0.0142	4.4364293975088695e-5	3.997879441826631e-5	6.66897195736698e-5
-0.0131	4.07023506313618e-5	3.6321115294182574e-5	6.131218306020758e-5
-0.012	3.709222736738145e-5	3.275262647770931e-5	5.597974014420688e-5
-0.0109	3.3528574160513074e-5	2.92746319442588e-5	5.068768482892559e-5
-0.0098	3.000675795516995e-5	2.5888566541368967e-5	4.543228121201278e-5
-0.0087	2.652279584105303e-5	2.2595930984066463e-5	4.0210686265303356e-5
-0.0076	2.3073291805125254e-5	1.9398233024645837e-5	3.50208738737816e-5
-0.0065	1.965537734259247e-5	1.6296933131382742e-5	2.986156011966306e-5
-0.0054	1.626665613994001e-5	1.3293393342691986e-5	2.473212986716822e-5
-0.0043	1.2905152980064656e-5	1.0388828280686555e-5	1.9632564756537655e-5
-0.0032	9.569266965915856e-6	7.58425761425178e-6	1.4563372756303945e-5
-0.0021	6.257729114452304e-6	4.880459560697343e-6	9.525519454705893e-6
-0.001	2.9695643364114417e-6	2.2779253111492517e-6	4.52036129797291e-6
0.0001	2.959422115904823e-7	2.2318543770931068e-7	4.5041899185759754e-7
0.0012	3.5392744388876558e-6	2.623087360680899e-6	5.384874561262743e-6
0.0023	6.760710350560635e-6	4.922409996002053e-6	1.0280853844872983e-5
0.0034	9.96034286325161e-6	7.122234743107303e-6	1.5136056940711717e-5
0.0045	1.3138096486538328e-5	9.224126939970574e-6	1.9948088583039585e-5
0.0056	1.629373995957547e-5	1.1230161284147422e-5	2.4714507310726594e-5
0.0067	1.9426894942748472e-5	1.3142938575787945e-5	2.9432870379397274e-5
0.0078	2.2537040875148716e-5	1.4965591523511274e-5	3.4100773911166254e-5
0.0089	2.5623516121903694e-5	1.6701777199555904e-5	3.871588771814201e-5
0.01	2.8685515551935646e-5	1.8355653703725716e-5	4.327598417729703e-5
0.0111	3.17220847077354e-5	1.9931838750397318e-5	4.777896047784066e-5
0.0122	3.4732110755446534e-5	2.143534828989199e-5	5.222285351176754e-5
0.0133	3.7714310437291784e-5	2.287151397668497e-5	5.6605846638528013e-5
0.0144	4.066721529058602e-5	2.424587935734913e-5	6.0926267531374284e-5
0.0155	4.3589154449963634e-5	2.5564076109261164e-5	6.518257631231668e-5
0.0166	4.6478235413974885e-5	2.6831683528515277e-5	6.937334321199722e-5
0.0177	4.933232323625636e-5	2.8054076719211234e-5	7.349721505805735e-5
0.0188	5.2149018697985615e-5	2.9236271517097538e-5	7.755287000920398e-5
0.0199	5.492563613592859e-5	3.0382777001281934e-5	8.153896012104016e-5
0.021	5.7659181743686694e-5	3.149746941278216e-5	8.545404156296749e-5
0.0221	6.03463333385558e-5	3.258350433475734e-5	8.929649261244393e-5
0.0232	6.298342280016696e-5	3.364328708045585e-5	9.30644199431938e-5
0.0243	6.556642264926505e-5	3.467852445354624e-5	9.675555420773113e-5
0.0254	6.809093855771273e-5	3.5690384561981033e-5	0.00010036713650299399
0.0265	7.055220997957046e-5	3.6679795421969406e-5	0.00010389579801438471
0.0276	7.29451215875697e-5	3.764791790481006e-5	0.00010733743597528755
0.0287	7.526422881443183e-5	3.859683417575511e-5	0.00011068709007976401
0.0298	7.750380156566735e-5	3.9530498643291645e-5	0.00011393882467902597
0.0309	7.965789112884285e-5	4.045600301006794e-5	0.00011708562352548008
0.032	8.172042650181323e-5	4.1385206843354406e-5	0.00012011930557068329
0.0331	8.368534785672709e-5	4.233677372264384e-5	0.00012303047247355555
0.0342	8.554678671455653e-5	4.3338619912095714e-5	0.00012580850117051203
0.0353	8.729930469961931e-5	4.4430712805748705e-5	0.00012844159829023357
0.0364	8.893820554682858e-5	4.5668034196985234e-5	0.00013091693762157914
0.0375	9.045993840003955e-5	4.712334243333474e-5	0.00013322090760916296
0.0386	9.186261437164715e-5	4.888915291453369e-5	0.00013533950340787346
0.0397	9.314666272662494e-5	5.1078193297416635e-5	0.00013725890794352906
0.0408	9.431565759343348e-5	5.382163164036761e-5	0.00013896631938291177
0.0419	9.537735009694971e-5	5.726478219624063e-5	0.00014045109915409933
0.043	9.634494292341354e-5	6.156077330010203e-5	0.00014170633582318674
0.0441	9.723864221884513e-5	6.686352143239818e-5	0.00014273094590534804


==> data/OnLine_error_oldMethod.txt <==
Range	eX	eY	eZ
-0.045	0.0002856001570077452	0.0002064984589676671	0.00016197204160382428
-0.0439	0.00027195263967980305	0.00019116482442671344	0.00014760805272957296
-0.0428	0.000259086954823085	0.0001771963000615118	0.00013461108096014368
-0.0417	0.00024694631029066627	0.00016446337845127664	0.00012285785864098688
-0.0406	0.00023547667230228798	0.0001528451405863252	0.00011223307681098044
-0.0395	0.0002246267135984449	0.00014222930084709906	0.00010262917559300399
-0.0384	0.0002143477677193533	0.00013251221624992947	9.394615715273231e-5
-0.0373	0.00020459378722957288	0.00012359883963731854	8.609141251225877e-5
-0.0362	0.00019532130372676816	0.00011540260074745489	7.897955169384443e-5
-0.0351	0.00018648938758895097	0.00010784520499783565	7.253222577075714e-5
-0.034	0.00017805960561878372	0.00010085634656113436	6.667792968124561e-5
-0.0329	0.00016999597502033234	9.43733390077404e-5	6.13517762059259e-5
-0.0318	0.0001622649124727893	8.834067263659486e-5	5.6495234190634455e-5
-0.0307	0.00015483517742454294	8.27095120334525e-5	5.205582758571075e-5
-0.0296	0.00014767780909691854	7.743715009289373e-5	4.7986795699748174e-5
-0.0285	0.00014076605703896018	7.248643571204565e-5	4.4246718720358256e-5
-0.0274	0.00013407530539532805	6.782519183019762e-5	4.079911558613663e-5
-0.0263	0.00012758299132551796	6.342563880868394e-5	3.761202339086108e-5
-0.0252	0.00012126851823580963	5.926383572899095e-5	3.4657568527432635e-5
-0.0241	0.00011511316465188346	5.5319149423364093e-5	3.1911539769343744e-5
-0.023	0.00010909998967040172	5.1573758264464654e-5	2.9352972606803346e-5
-0.0219	0.00010321373598578119	4.801219516595463e-5	2.6963752643440833e-5
-0.0208	9.744073150017451e-5	4.46209320346913e-5	2.4728243978523322e-5
-0.0197	9.176879049800728e-5	4.1388006142789325e-5	2.26329464868724e-5
-0.0186	8.618711530965685e-5	3.830268757129243e-5	2.0666183953401894e-5
-0.0175	8.068619931026371e-5	3.53551859936476e-5	1.8817823252433627e-5
-0.0164	7.525773200691748e-5	3.253639456780388e-5	1.707902325958557e-5
-0.0153	6.989450686728376e-5	2.983766852806429e-5	1.544201097780088e-5
-0.0142	6.459033244070217e-5	2.7250636142132255e-5	1.3899881450942457e-5
-0.0131	5.9339947223310166e-5	2.476703995327635e-5	1.2446417415190392e-5
-0.012	5.413893862504581e-5	2.237860658998364e-5	1.107592428565756e-5
-0.0109	4.8983666310682805e-5	2.0076943825013586e-5	9.783075988263954e-6
-0.0098	4.387119011065255e-5	1.7853463934668216e-5	8.562767338614255e-6
-0.0087	3.879920263089086e-5	1.5699332685586765e-5	7.40996917772394e-6
-0.0076	3.37659666343388e-5	1.3605443409244254e-5	6.319583359787056e-6
-0.0065	2.8770257219606272e-5	1.1562415578528879e-5	5.286296024879229e-6
-0.0054	2.3811308783988253e-5	9.560617063460785e-6	4.304429445559069e-6
-0.0043	1.888876672762357e-5	7.5902088282867715e-6	3.3677951250686217e-6
-0.0032	1.4002643832124186e-5	5.641210282155539e-6	2.469553645726627e-6
-0.0021	9.153281229464524e-6	3.7035828777498194e-6	1.6020897301289424e-6
-0.001	4.341313864300567e-6	1.767328950496603e-6	7.569135517891347e-7
0.0001	4.323596557805611e-7	1.77397707375365e-7	7.539924800413558e-8
0.0012	5.1666029332073996e-6	2.140173362928154e-6	9.052169678883355e-7
0.0023	9.860063491126894e-6	4.130181863709424e-6	1.743802053929878e-6
0.0034	1.4511190438442233e-5	6.156091924006907e-6	2.6031994414493682e-6
0.0045	1.9118248207097456e-5	8.225937557301707e-6	3.4960682055898573e-6
0.0056	2.3679326480842132e-5	1.0347004486219992e-5	4.435469709069804e-6
0.0067	2.8192346436663814e-5	1.2525724714096146e-5	5.434631516890978e-6
0.0078	3.265506342328906e-5	1.4767580778784044e-5	6.5067087812757315e-6
0.0089	3.70650662062478e-5	1.7077020605199983e-5	7.664562984027296e-6
0.01	4.141977291662249e-5	1.9457383388882917e-5	8.920572607816547e-6
0.0111	4.571642385145019e-5	2.1910836619533313e-5	1.0286483214960852e-5
0.0122	4.995207128858047e-5	2.4438324212088958e-5	1.177329748323578e-5
0.0133	5.4123566498492196e-5	2.703952575833149e-5	1.3391200442950243e-5
0.0144	5.82275441611573e-5	2.9712827138667057e-5	1.5149512120382058e-5
0.0155	6.226040442873382e-5	3.245530313204599e-5	1.7056658911296426e-5
0.0166	6.62182929161732e-5	3.526271322433703e-5	1.9120155726239338e-5
0.0177	7.009707895356396e-5	3.8129512541172766e-5	2.1346592584741526e-5
0.0188	7.389233249851459e-5	4.10488807303433e-5	2.3741621306757336e-5
0.0199	7.759930018698798e-5	4.401277271471314e-5	2.6309939867926066e-5
0.021	8.121288110040471e-5	4.701199656824359e-5	2.9055273652549303e-5
0.0221	8.472760295022769e-5	5.003632539081889e-5	3.198035419880762e-5
0.0232	8.813759953461752e-5	5.3074652045559094e-5	3.5086897115061724e-5
0.0243	9.143659051288091e-5	5.611519806584978e-5	3.837558172528923e-5
0.0254	9.461786478233364e-5	5.914579104344715e-5	4.184603575869524e-5
0.0265	9.767426904191186e-5	6.215422848512221e-5	4.54968291125749e-5
0.0276	0.00010059820350437482	6.512875057319251e-5	4.9325481458411096e-5
0.0287	0.0001033816271964286	6.805864953721479e-5	5.332848928872838e-5
0.0298	0.0001060160758926043	7.093504937751877e-5	5.75013789676036e-5
0.0309	0.00010849269650233074	7.375189617960093e-5	6.183879349575088e-5
0.032	0.00011080230272017332	7.650720549102096e-5	6.633462207096739e-5
0.0331	0.00011293545802198811	7.920461771758351e-5	7.098218314930345e-5
0.0342	0.00011488259372984834	8.185531253689966e-5	7.57744736147352e-5
0.0353	0.00011663417198631566	8.448032441669161e-5	8.07044988512753e-5
0.0364	0.00011818090621522906	8.711327655313043e-5	8.576570095752486e-5
0.0375	0.0001195140551793334	8.980350044911949e-5	9.095250497573914e-5
0.0386	0.00012062581129155297	9.261942215659415e-5	9.626100567155316e-5
0.0397	0.0001215098096472819	9.565196607245278e-5	0.00010168981981920128
0.0408	0.00012216179158184177	9.90175573854052e-5	0.00010724113066190117
0.0419	0.00012258046563402074	0.00010286012562045145	0.00011292195151665728
0.043	0.00012276861964688297	0.00010735139562853924	0.00011874563333486852
0.0441	0.00012273454994694984	0.00011268880860397279	0.00012473363497868243


==> data/colorbar.csv <==
x,y,R,G,B
0.0,0.0,0.0,0.0,0.0
0.1282282715750936,0.0,0.0,0.0,0.0
0.2564565431501872,0.0,0.0,0.0,0.0
0.38468481472528077,0.0,0.0,0.0,0.0
0.5129130863003744,0.0,0.0,0.0,0.0
0.641141357875468,0.0,0.0,0.0,0.0
0.7693696294505615,0.0,0.0,0.0,0.0
0.8975979010256552,0.0,0.0,0.0,0.0
1.0258261726007487,0.0,0.0,0.0,0.0
1.1540544441758425,0.0,0.0,0.0,0.0
1.282282715750936,0.0,0.0,0.0,0.0
1.4105109873260295,0.0,0.0,0.0,0.0
1.538739258901123,0.0,0.0,0.0,0.0
1.6669675304762168,0.0,0.0,0.0,0.0
1.7951958020513104,0.0,0.0,0.0,0.0
1.9234240736264039,0.0,0.0,0.0,0.0
2.0516523452014974,0.0,0.0,0.0,0.0
2.179880616776591,0.0,0.0,0.0,0.0
2.308108888351685,0.0,0.0,0.0,0.0
2.4363371599267785,0.0,0.0,0.0,0.0
2.564565431501872,0.0,0.0,0.0,0.0
2.6927937030769655,0.0,0.0,0.0,0.0
2.821021974652059,0.0,0.0,0.0,0.0
2.9492502462271526,0.0,0.0,0.0,0.0
3.077478517802246,0.0,0.0,0.0,0.0
3.20570678937734,0.0,0.0,0.0,0.0
3.3339350609524336,0.0,0.0,0.0,0.0
3.462163332527527,0.0,0.0,0.0,0.0
3.5903916041026207,0.0,0.0,0.0,0.0
3.7186198756777142,0.0,0.0,0.0,0.0
3.8468481472528078,0.0,0.0,0.0,0.0
3.9750764188279013,0.0,0.0,0.0,0.0
4.103304690402995,0.0,0.0,0.0,0.0
4.231532961978089,0.0,0.0,0.0,0.0
4.359761233553182,0.0,0.0,0.0,0.0
4.487989505128276,0.0,0.0,0.0,0.0
4.61621777670337,0.0,0.0,0.0,0.0
4.744446048278463,0.0,0.0,0.0,0.0
4.872674319853557,0.0,0.0,0.0,0.0
5.00090259142865,0.0,0.0,0.0,0.0
5.129130863003744,0.0,0.0,0.0,0.0
5.257359134578837,0.0,0.0,0.0,0.0
5.385587406153931,0.0,0.0,0.0,0.0
5.513815677729025,0.0,0.0,0.0,0.0
5.642043949304118,0.0,0.0,0.0,0.0
5.770272220879212,0.0,0.0,0.0,0.0
5.898500492454305,0.0,0.0,0.0,0.0
6.026728764029399,0.0,0.0,0.0,0.0
6.154957035604492,0.0,0.0,0.0,0.0
6.283185307179586,0.0,0.0,0.0,0.0
0.0,0.05,0.03529411764705882,0.03137254901960784,0.050980392156862744
0.1282282715750936,0.05,0.0392156862745098,0.03137254901960784,0.050980392156862744
0.2564565431501872,0.05,0.0392156862745098,0.027450980392156862,0.050980392156862744
0.38468481472528077,0.05,0.043137254901960784,0.027450980392156862,0.050980392156862744
0.5129130863003744,0.05,0.047058823529411764,0.027450980392156862,0.050980392156862744
0.641141357875468,0.05,0.047058823529411764,0.027450980392156862,0.050980392156862744
0.7693696294505615,0.05,0.050980392156862744,0.023529411764705882,0.050980392156862744
0.8975979010256552,0.05,0.050980392156862744,0.023529411764705882,0.050980392156862744
1.0258261726007487,0.05,0.050980392156862744,0.023529411764705882,0.050980392156862744
1.1540544441758425,0.05,0.050980392156862744,0.023529411764705882,0.050980392156862744
1.282282715750936,0.05,0.050980392156862744,0.023529411764705882,0.050980392156862744
1.4105109873260295,0.05,0.050980392156862744,0.023529411764705882,0.047058823529411764
1.538739258901123,0.05,0.050980392156862744,0.027450980392156862,0.043137254901960784
1.6669675304762168,0.05,0.050980392156862744,0.027450980392156862,0.0392156862745098
1.7951958020513104,0.05,0.050980392156862744,0.027450980392156862,0.0392156862745098
1.9234240736264039,0.05,0.050980392156862744,0.027450980392156862,0.03529411764705882
2.0516523452014974,0.05,0.050980392156862744,0.027450980392156862,0.03137254901960784
2.179880616776591,0.05,0.050980392156862744,0.027450980392156862,0.027450980392156862
2.308108888351685,0.05,0.050980392156862744,0.027450980392156862,0.027450980392156862
2.4363371599267785,0.05,0.050980392156862744,0.03137254901960784,0.023529411764705882
2.564565431501872,0.05,0.050980392156862744,0.03137254901960784,0.0196078431372549
2.6927937030769655,0.05,0.050980392156862744,0.03137254901960784,0.0196078431372549
2.821021974652059,0.05,0.047058823529411764,0.03137254901960784,0.01568627450980392
2.9492502462271526,0.05,0.047058823529411764,0.03137254901960784,0.01568627450980392
3.077478517802246,0.05,0.047058823529411764,0.03529411764705882,0.01568627450980392
3.20570678937734,0.05,0.043137254901960784,0.03529411764705882,0.01568627450980392
3.3339350609524336,0.05,0.043137254901960784,0.03529411764705882,0.01568627450980392
3.462163332527527,0.05,0.0392156862745098,0.03529411764705882,0.01568627450980392
3.5903916041026207,0.05,0.03529411764705882,0.0392156862745098,0.01568627450980392
3.7186198756777142,0.05,0.03529411764705882,0.0392156862745098,0.01568627450980392
3.8468481472528078,0.05,0.03137254901960784,0.0392156862745098,0.01568627450980392
3.9750764188279013,0.05,0.027450980392156862,0.043137254901960784,0.0196078431372549
4.103304690402995,0.05,0.023529411764705882,0.043137254901960784,0.023529411764705882
4.231532961978089,0.05,0.023529411764705882,0.043137254901960784,0.027450980392156862
4.359761233553182,0.05,0.0196078431372549,0.043137254901960784,0.03137254901960784
4.487989505128276,0.05,0.0196078431372549,0.043137254901960784,0.03137254901960784
4.61621777670337,0.05,0.0196078431372549,0.043137254901960784,0.03529411764705882
4.744446048278463,0.05,0.0196078431372549,0.043137254901960784,0.03529411764705882
4.872674319853557,0.05,0.0196078431372549,0.043137254901960784,0.0392156862745098
5.00090259142865,0.05,0.0196078431372549,0.043137254901960784,0.0392156862745098
5.129130863003744,0.05,0.0196078431372549,0.0392156862745098,0.043137254901960784
5.257359134578837,0.05,0.0196078431372549,0.0392156862745098,0.043137254901960784
5.385587406153931,0.05,0.0196078431372549,0.0392156862745098,0.047058823529411764
5.513815677729025,0.05,0.023529411764705882,0.0392156862745098,0.047058823529411764
5.642043949304118,0.05,0.023529411764705882,0.0392156862745098,0.050980392156862744
5.770272220879212,0.05,0.027450980392156862,0.03529411764705882,0.050980392156862744
5.898500492454305,0.05,0.027450980392156862,0.03529411764705882,0.050980392156862744
6.026728764029399,0.05,0.03137254901960784,0.03529411764705882,0.050980392156862744
6.154957035604492,0.05,0.03137254901960784,0.03137254901960784,0.050980392156862744
6.283185307179586,0.05,0.03529411764705882,0.03137254901960784,0.050980392156862744
0.0,0.1,0.07058823529411765,0.06274509803921569,0.10196078431372549
0.1282282715750936,0.1,0.07450980392156863,0.06274509803921569,0.10196078431372549
0.2564565431501872,0.1,0.08235294117647059,0.058823529411764705,0.10196078431372549
0.38468481472528077,0.1,0.08627450980392157,0.054901960784313725,0.10196078431372549
0.5129130863003744,0.1,0.09019607843137255,0.054901960784313725,0.10196078431372549
0.641141357875468,0.1,0.09411764705882353,0.050980392156862744,0.10196078431372549
0.7693696294505615,0.1,0.09803921568627451,0.050980392156862744,0.10196078431372549
0.8975979010256552,0.1,0.10196078431372549,0.047058823529411764,0.10196078431372549
1.0258261726007487,0.1,0.10196078431372549,0.047058823529411764,0.10196078431372549
1.1540544441758425,0.1,0.10196078431372549,0.047058823529411764,0.10196078431372549
1.282282715750936,0.1,0.10196078431372549,0.047058823529411764,0.10196078431372549
1.4105109873260295,0.1,0.10196078431372549,0.050980392156862744,0.09411764705882353
1.538739258901123,0.1,0.10196078431372549,0.050980392156862744,0.09019607843137255
1.6669675304762168,0.1,0.10196078431372549,0.050980392156862744,0.08235294117647059
1.7951958020513104,0.1,0.10196078431372549,0.054901960784313725,0.07450980392156863
1.9234240736264039,0.1,0.10196078431372549,0.054901960784313725,0.06666666666666667
2.0516523452014974,0.1,0.10196078431372549,0.054901960784313725,0.06274509803921569
2.179880616776591,0.1,0.09803921568627451,0.058823529411764705,0.054901960784313725
2.308108888351685,0.1,0.10196078431372549,0.058823529411764705,0.050980392156862744
2.4363371599267785,0.1,0.10196078431372549,0.058823529411764705,0.047058823529411764
2.564565431501872,0.1,0.09803921568627451,0.058823529411764705,0.043137254901960784
2.6927937030769655,0.1,0.10196078431372549,0.06274509803921569,0.03529411764705882
2.821021974652059,0.1,0.09803921568627451,0.06274509803921569,0.03529411764705882
2.9492502462271526,0.1,0.09411764705882353,0.06666666666666667,0.03137254901960784
3.077478517802246,0.1,0.09019607843137255,0.06666666666666667,0.03137254901960784
3.20570678937734,0.1,0.08627450980392157,0.07058823529411765,0.027450980392156862
3.3339350609524336,0.1,0.08235294117647059,0.07058823529411765,0.027450980392156862
3.462163332527527,0.1,0.0784313725490196,0.07450980392156863,0.027450980392156862
3.5903916041026207,0.1,0.07450980392156863,0.07450980392156863,0.03137254901960784
3.7186198756777142,0.1,0.07058823529411765,0.0784313725490196,0.03137254901960784
3.8468481472528078,0.1,0.06274509803921569,0.0784313725490196,0.03529411764705882
3.9750764188279013,0.1,0.054901960784313725,0.08235294117647059,0.0392156862745098
4.103304690402995,0.1,0.050980392156862744,0.08627450980392157,0.047058823529411764
4.231532961978089,0.1,0.047058823529411764,0.08627450980392157,0.050980392156862744
4.359761233553182,0.1,0.043137254901960784,0.08627450980392157,0.058823529411764705
4.487989505128276,0.1,0.0392156862745098,0.08627450980392157,0.06666666666666667
4.61621777670337,0.1,0.0392156862745098,0.08627450980392157,0.07058823529411765
4.744446048278463,0.1,0.0392156862745098,0.08627450980392157,0.07450980392156863
4.872674319853557,0.1,0.0392156862745098,0.08235294117647059,0.0784313725490196
5.00090259142865,0.1,0.0392156862745098,0.08235294117647059,0.08235294117647059
5.129130863003744,0.1,0.0392156862745098,0.08235294117647059,0.08627450980392157
5.257359134578837,0.1,0.043137254901960784,0.08235294117647059,0.09019607843137255
5.385587406153931,0.1,0.043137254901960784,0.0784313725490196,0.09411764705882353
5.513815677729025,0.1,0.043137254901960784,0.0784313725490196,0.09803921568627451
5.642043949304118,0.1,0.047058823529411764,0.07450980392156863,0.10196078431372549
5.770272220879212,0.1,0.050980392156862744,0.07450980392156863,0.10196078431372549
5.898500492454305,0.1,0.054901960784313725,0.07058823529411765,0.10196078431372549
6.026728764029399,0.1,0.058823529411764705,0.07058823529411765,0.10196078431372549
6.154957035604492,0.1,0.06666666666666667,0.06666666666666667,0.10196078431372549
6.283185307179586,0.1,0.07058823529411765,0.06274509803921569,0.10196078431372549
0.0,0.15,0.10588235294117647,0.09411764705882353,0.14901960784313725
0.1282282715750936,0.15,0.11372549019607843,0.09019607843137255,0.14901960784313725
0.2564565431501872,0.15,0.12156862745098039,0.08627450980392157,0.14901960784313725
0.38468481472528077,0.15,0.12941176470588237,0.08235294117647059,0.14901960784313725
0.5129130863003744,0.15,0.13725490196078433,0.08235294117647059,0.14901960784313725
0.641141357875468,0.15,0.1411764705882353,0.0784313725490196,0.14901960784313725
0.7693696294505615,0.15,0.14901960784313725,0.07450980392156863,0.14901960784313725
0.8975979010256552,0.15,0.14901960784313725,0.07450980392156863,0.14901960784313725
1.0258261726007487,0.15,0.14901960784313725,0.07450980392156863,0.14901960784313725
1.1540544441758425,0.15,0.14901960784313725,0.07450980392156863,0.14901960784313725
1.282282715750936,0.15,0.14901960784313725,0.07450980392156863,0.14901960784313725
1.4105109873260295,0.15,0.14901960784313725,0.07450980392156863,0.1411764705882353
1.538739258901123,0.15,0.14901960784313725,0.0784313725490196,0.13333333333333333
1.6669675304762168,0.15,0.14901960784313725,0.0784313725490196,0.12156862745098039
1.7951958020513104,0.15,0.14901960784313725,0.08235294117647059,0.11372549019607843
1.9234240736264039,0.15,0.14901960784313725,0.08235294117647059,0.10196078431372549
2.0516523452014974,0.15,0.14901960784313725,0.08627450980392157,0.09411764705882353
2.179880616776591,0.15,0.14901960784313725,0.08627450980392157,0.08627450980392157
2.308108888351685,0.15,0.14901960784313725,0.08627450980392157,0.0784313725490196
2.4363371599267785,0.15,0.14901960784313725,0.09019607843137255,0.07058823529411765
2.564565431501872,0.15,0.14901960784313725,0.09019607843137255,0.06274509803921569
2.6927937030769655,0.15,0.14901960784313725,0.09019607843137255,0.054901960784313725
2.821021974652059,0.15,0.1450980392156863,0.09411764705882353,0.050980392156862744
2.9492502462271526,0.15,0.1411764705882353,0.09803921568627451,0.047058823529411764
3.077478517802246,0.15,0.13725490196078433,0.10196078431372549,0.043137254901960784
3.20570678937734,0.15,0.13333333333333333,0.10196078431372549,0.043137254901960784
3.3339350609524336,0.15,0.12549019607843137,0.10588235294117647,0.043137254901960784
3.462163332527527,0.15,0.11764705882352941,0.10980392156862745,0.043137254901960784
3.5903916041026207,0.15,0.10980392156862745,0.11372549019607843,0.043137254901960784
3.7186198756777142,0.15,0.10588235294117647,0.11764705882352941,0.047058823529411764
3.8468481472528078,0.15,0.09411764705882353,0.12156862745098039,0.050980392156862744
3.9750764188279013,0.15,0.08627450980392157,0.12549019607843137,0.058823529411764705
4.103304690402995,0.15,0.07450980392156863,0.12549019607843137,0.06666666666666667
4.231532961978089,0.15,0.06666666666666667,0.12941176470588237,0.0784313725490196
4.359761233553182,0.15,0.06274509803921569,0.12941176470588237,0.09019607843137255
4.487989505128276,0.15,0.058823529411764705,0.12941176470588237,0.09803921568627451
4.61621777670337,0.15,0.058823529411764705,0.12941176470588237,0.10588235294117647
4.744446048278463,0.15,0.058823529411764705,0.12549019607843137,0.10980392156862745
4.872674319853557,0.15,0.058823529411764705,0.12549019607843137,0.11764705882352941
5.00090259142865,0.15,0.058823529411764705,0.12549019607843137,0.12156862745098039
5.129130863003744,0.15,0.06274509803921569,0.12156862745098039,0.12941176470588237
5.257359134578837,0.15,0.06274509803921569,0.12156862745098039,0.13333333333333333
5.385587406153931,0.15,0.06274509803921569,0.11764705882352941,0.1411764705882353
5.513815677729025,0.15,0.06666666666666667,0.11764705882352941,0.1450980392156863
5.642043949304118,0.15,0.07058823529411765,0.11372549019607843,0.14901960784313725
5.770272220879212,0.15,0.0784313725490196,0.10980392156862745,0.14901960784313725
5.898500492454305,0.15,0.08235294117647059,0.10588235294117647,0.14901960784313725
6.026728764029399,0.15,0.09019607843137255,0.10196078431372549,0.14901960784313725
6.154957035604492,0.15,0.09803921568627451,0.09803921568627451,0.14901960784313725
6.283185307179586,0.15,0.10588235294117647,0.09411764705882353,0.14901960784313725
0.0,0.2,0.1411764705882353,0.12549019607843137,0.2
0.1282282715750936,0.2,0.15294117647058825,0.12156862745098039,0.2
0.2564565431501872,0.2,0.1607843137254902,0.11764705882352941,0.2
0.38468481472528077,0.2,0.17254901960784313,0.11372549019607843,0.2
0.5129130863003744,0.2,0.1803921568627451,0.10588235294117647,0.2
0.641141357875468,0.2,0.19215686274509805,0.10196078431372549,0.2
0.7693696294505615,0.2,0.2,0.09803921568627451,0.2
0.8975979010256552,0.2,0.2,0.09803921568627451,0.2
1.0258261726007487,0.2,0.2,0.09803921568627451,0.2
1.1540544441758425,0.2,0.2,0.09803921568627451,0.2
1.282282715750936,0.2,0.2,0.09803921568627451,0.2
1.4105109873260295,0.2,0.2,0.09803921568627451,0.18823529411764706
1.538739258901123,0.2,0.2,0.10196078431372549,0.17647058823529413
1.6669675304762168,0.2,0.2,0.10588235294117647,0.16470588235294117
1.7951958020513104,0.2,0.2,0.10588235294117647,0.14901960784313725
1.9234240736264039,0.2,0.2,0.10980392156862745,0.13725490196078433
2.0516523452014974,0.2,0.2,0.11372549019607843,0.12549019607843137
2.179880616776591,0.2,0.2,0.11372549019607843,0.11372549019607843
2.308108888351685,0.2,0.2,0.11764705882352941,0.10196078431372549
2.4363371599267785,0.2,0.2,0.11764705882352941,0.09411764705882353
2.564565431501872,0.2,0.2,0.12156862745098039,0.08235294117647059
2.6927937030769655,0.2,0.2,0.12156862745098039,0.07450980392156863
2.821021974652059,0.2,0.19607843137254902,0.12549019607843137,0.06666666666666667
2.9492502462271526,0.2,0.18823529411764706,0.12941176470588237,0.06274509803921569
3.077478517802246,0.2,0.1843137254901961,0.13333333333333333,0.058823529411764705
3.20570678937734,0.2,0.17647058823529413,0.13725490196078433,0.058823529411764705
3.3339350609524336,0.2,0.16862745098039217,0.1411764705882353,0.058823529411764705
3.462163332527527,0.2,0.1568627450980392,0.1450980392156863,0.058823529411764705
3.5903916041026207,0.2,0.14901960784313725,0.14901960784313725,0.058823529411764705
3.7186198756777142,0.2,0.13725490196078433,0.1568627450980392,0.06274509803921569
3.8468481472528078,0.2,0.12549019607843137,0.1607843137254902,0.06666666666666667
3.9750764188279013,0.2,0.11372549019607843,0.16470588235294117,0.0784313725490196
4.103304690402995,0.2,0.10196078431372549,0.16862745098039217,0.09019607843137255
4.231532961978089,0.2,0.09019607843137255,0.17254901960784313,0.10588235294117647
4.359761233553182,0.2,0.08235294117647059,0.17254901960784313,0.11764705882352941
4.487989505128276,0.2,0.0784313725490196,0.17254901960784313,0.12941176470588237
4.61621777670337,0.2,0.0784313725490196,0.17254901960784313,0.1411764705882353
4.744446048278463,0.2,0.0784313725490196,0.16862745098039217,0.14901960784313725
4.872674319853557,0.2,0.0784313725490196,0.16862745098039217,0.1568627450980392
5.00090259142865,0.2,0.0784313725490196,0.16470588235294117,0.16470588235294117
5.129130863003744,0.2,0.08235294117647059,0.16470588235294117,0.17254901960784313
5.257359134578837,0.2,0.08235294117647059,0.1607843137254902,0.1803921568627451
5.385587406153931,0.2,0.08627450980392157,0.1568627450980392,0.18823529411764706
5.513815677729025,0.2,0.09019607843137255,0.1568627450980392,0.19607843137254902
5.642043949304118,0.2,0.09411764705882353,0.15294117647058825,0.2
5.770272220879212,0.2,0.10196078431372549,0.14901960784313725,0.2
5.898500492454305,0.2,0.10980392156862745,0.1411764705882353,0.2
6.026728764029399,0.2,0.12156862745098039,0.13725490196078433,0.2
6.154957035604492,0.2,0.13333333333333333,0.13333333333333333,0.2
6.283185307179586,0.2,0.1411764705882353,0.12549019607843137,0.2
0.0,0.25,0.17647058823529413,0.1607843137254902,0.25098039215686274
0.1282282715750936,0.25,0.19215686274509805,0.15294117647058825,0.25098039215686274
0.2564565431501872,0.25,0.20392156862745098,0.1450980392156863,0.25098039215686274
0.38468481472528077,0.25,0.21568627450980393,0.1411764705882353,0.25098039215686274
0.5129130863003744,0.25,0.22745098039215686,0.13333333333333333,0.25098039215686274
0.641141357875468,0.25,0.23921568627450981,0.12941176470588237,0.25098039215686274
0.7693696294505615,0.25,0.24705882352941178,0.12156862745098039,0.25098039215686274
0.8975979010256552,0.25,0.25098039215686274,0.12156862745098039,0.25098039215686274
1.0258261726007487,0.25,0.25098039215686274,0.12156862745098039,0.25098039215686274
1.1540544441758425,0.25,0.25098039215686274,0.12156862745098039,0.25098039215686274
1.282282715750936,0.25,0.25098039215686274,0.12156862745098039,0.25098039215686274
1.4105109873260295,0.25,0.25098039215686274,0.12549019607843137,0.23921568627450981
1.538739258901123,0.25,0.25098039215686274,0.12941176470588237,0.2196078431372549
1.6669675304762168,0.25,0.25098039215686274,0.12941176470588237,0.20392156862745098
1.7951958020513104,0.25,0.25098039215686274,0.13333333333333333,0.18823529411764706
1.9234240736264039,0.25,0.25098039215686274,0.13725490196078433,0.17254901960784313
2.0516523452014974,0.25,0.25098039215686274,0.1411764705882353,0.1568627450980392
2.179880616776591,0.25,0.25098039215686274,0.1450980392156863,0.1411764705882353
2.308108888351685,0.25,0.25098039215686274,0.1450980392156863,0.12941176470588237
2.4363371599267785,0.25,0.25098039215686274,0.14901960784313725,0.11372549019607843
2.564565431501872,0.25,0.25098039215686274,0.14901960784313725,0.10196078431372549
2.6927937030769655,0.25,0.25098039215686274,0.15294117647058825,0.09411764705882353
2.821021974652059,0.25,0.24313725490196078,0.1568627450980392,0.08627450980392157
2.9492502462271526,0.25,0.23529411764705882,0.1607843137254902,0.0784313725490196
3.077478517802246,0.25,0.22745098039215686,0.16862745098039217,0.07450980392156863
3.20570678937734,0.25,0.2196078431372549,0.17254901960784313,0.07058823529411765
3.3339350609524336,0.25,0.20784313725490197,0.17647058823529413,0.07450980392156863
3.462163332527527,0.25,0.19607843137254902,0.1843137254901961,0.07450980392156863
3.5903916041026207,0.25,0.1843137254901961,0.18823529411764706,0.07450980392156863
3.7186198756777142,0.25,0.17254901960784313,0.19607843137254902,0.0784313725490196
3.8468481472528078,0.25,0.1568627450980392,0.2,0.08627450980392157
3.9750764188279013,0.25,0.1411764705882353,0.20784313725490197,0.09803921568627451
4.103304690402995,0.25,0.12549019607843137,0.21176470588235294,0.11372549019607843
4.231532961978089,0.25,0.11372549019607843,0.21568627450980393,0.12941176470588237
4.359761233553182,0.25,0.10588235294117647,0.21568627450980393,0.14901960784313725
4.487989505128276,0.25,0.10196078431372549,0.21568627450980393,0.1607843137254902
4.61621777670337,0.25,0.09803921568627451,0.21568627450980393,0.17647058823529413
4.744446048278463,0.25,0.09803921568627451,0.21176470588235294,0.1843137254901961
4.872674319853557,0.25,0.09803921568627451,0.20784313725490197,0.19607843137254902
5.00090259142865,0.25,0.10196078431372549,0.20784313725490197,0.20392156862745098
5.129130863003744,0.25,0.10196078431372549,0.20392156862745098,0.21568627450980393
5.257359134578837,0.25,0.10588235294117647,0.2,0.2235294117647059
5.385587406153931,0.25,0.10588235294117647,0.2,0.23529411764705882
5.513815677729025,0.25,0.10980392156862745,0.19215686274509805,0.24313725490196078
5.642043949304118,0.25,0.11764705882352941,0.18823529411764706,0.25098039215686274
5.770272220879212,0.25,0.12941176470588237,0.1843137254901961,0.25098039215686274
5.898500492454305,0.25,0.1411764705882353,0.1803921568627451,0.25098039215686274
6.026728764029399,0.25,0.15294117647058825,0.17254901960784313,0.25098039215686274
6.154957035604492,0.25,0.16470588235294117,0.16470588235294117,0.25098039215686274
6.283185307179586,0.25,0.17647058823529413,0.1607843137254902,0.25098039215686274
0.0,0.3,0.21176470588235294,0.19215686274509805,0.2980392156862745
0.1282282715750936,0.3,0.22745098039215686,0.1843137254901961,0.2980392156862745
0.2564565431501872,0.3,0.24313725490196078,0.17647058823529413,0.2980392156862745
0.38468481472528077,0.3,0.25882352941176473,0.16862745098039217,0.2980392156862745
0.5129130863003744,0.3,0.27058823529411763,0.1607843137254902,0.2980392156862745
0.641141357875468,0.3,0.28627450980392155,0.15294117647058825,0.2980392156862745
0.7693696294505615,0.3,0.2980392156862745,0.14901960784313725,0.2980392156862745
0.8975979010256552,0.3,0.2980392156862745,0.1450980392156863,0.2980392156862745
1.0258261726007487,0.3,0.2980392156862745,0.1450980392156863,0.2980392156862745
1.1540544441758425,0.3,0.2980392156862745,0.1450980392156863,0.2980392156862745
1.282282715750936,0.3,0.2980392156862745,0.1450980392156863,0.2980392156862745
1.4105109873260295,0.3,0.2980392156862745,0.14901960784313725,0.28627450980392155
1.538739258901123,0.3,0.2980392156862745,0.15294117647058825,0.26666666666666666
1.6669675304762168,0.3,0.2980392156862745,0.1568627450980392,0.24705882352941178
1.7951958020513104,0.3,0.2980392156862745,0.1607843137254902,0.2235294117647059
1.9234240736264039,0.3,0.2980392156862745,0.16470588235294117,0.20392156862745098
2.0516523452014974,0.3,0.2980392156862745,0.16862745098039217,0.18823529411764706
2.179880616776591,0.3,0.2980392156862745,0.17254901960784313,0.16862745098039217
2.308108888351685,0.3,0.2980392156862745,0.17647058823529413,0.15294117647058825
2.4363371599267785,0.3,0.2980392156862745,0.17647058823529413,0.13725490196078433
2.564565431501872,0.3,0.2980392156862745,0.1803921568627451,0.12549019607843137
2.6927937030769655,0.3,0.2980392156862745,0.1843137254901961,0.10980392156862745
2.821021974652059,0.3,0.29411764705882354,0.18823529411764706,0.10196078431372549
2.9492502462271526,0.3,0.2823529411764706,0.19607843137254902,0.09411764705882353
3.077478517802246,0.3,0.27450980392156865,0.2,0.09019607843137255
3.20570678937734,0.3,0.2627450980392157,0.20784313725490197,0.08627450980392157
3.3339350609524336,0.3,0.25098039215686274,0.21176470588235294,0.08627450980392157
3.462163332527527,0.3,0.23921568627450981,0.2196078431372549,0.08627450980392157
3.5903916041026207,0.3,0.2235294117647059,0.22745098039215686,0.09019607843137255
3.7186198756777142,0.3,0.20784313725490197,0.23529411764705882,0.09411764705882353
3.8468481472528078,0.3,0.19215686274509805,0.23921568627450981,0.10196078431372549
3.9750764188279013,0.3,0.16862745098039217,0.24705882352941178,0.11764705882352941
4.103304690402995,0.3,0.15294117647058825,0.2549019607843137,0.13725490196078433
4.231532961978089,0.3,0.13725490196078433,0.25882352941176473,0.1568627450980392
4.359761233553182,0.3,0.12549019607843137,0.25882352941176473,0.17647058823529413
4.487989505128276,0.3,0.12156862745098039,0.25882352941176473,0.19607843137254902
4.61621777670337,0.3,0.11764705882352941,0.2549019607843137,0.20784313725490197
4.744446048278463,0.3,0.11764705882352941,0.2549019607843137,0.2235294117647059
4.872674319853557,0.3,0.11764705882352941,0.25098039215686274,0.23529411764705882
5.00090259142865,0.3,0.12156862745098039,0.24705882352941178,0.24705882352941178
5.129130863003744,0.3,0.12156862745098039,0.24705882352941178,0.25882352941176473
5.257359134578837,0.3,0.12549019607843137,0.24313725490196078,0.27058823529411763
5.385587406153931,0.3,0.12941176470588237,0.23921568627450981,0.2823529411764706
5.513815677729025,0.3,0.13333333333333333,0.23137254901960785,0.29411764705882354
5.642043949304118,0.3,0.1411764705882353,0.22745098039215686,0.2980392156862745
5.770272220879212,0.3,0.15294117647058825,0.2196078431372549,0.2980392156862745
5.898500492454305,0.3,0.16862745098039217,0.21568627450980393,0.30196078431372547
6.026728764029399,0.3,0.1803921568627451,0.20784313725490197,0.2980392156862745
6.154957035604492,0.3,0.19607843137254902,0.2,0.2980392156862745
6.283185307179586,0.3,0.21176470588235294,0.19215686274509805,0.2980392156862745
0.0,0.35,0.24705882352941178,0.2235294117647059,0.34901960784313724
0.1282282715750936,0.35,0.26666666666666666,0.21176470588235294,0.34901960784313724
0.2564565431501872,0.35,0.2823529411764706,0.20392156862745098,0.34901960784313724
0.38468481472528077,0.35,0.30196078431372547,0.19607843137254902,0.34901960784313724
0.5129130863003744,0.35,0.3176470588235294,0.18823529411764706,0.34901960784313724
0.641141357875468,0.35,0.3333333333333333,0.1803921568627451,0.34901960784313724
0.7693696294505615,0.35,0.34901960784313724,0.17254901960784313,0.34901960784313724
0.8975979010256552,0.35,0.34901960784313724,0.17254901960784313,0.34901960784313724
1.0258261726007487,0.35,0.34901960784313724,0.17254901960784313,0.34901960784313724
1.1540544441758425,0.35,0.34901960784313724,0.17254901960784313,0.34901960784313724
1.282282715750936,0.35,0.34901960784313724,0.17254901960784313,0.34901960784313724
1.4105109873260295,0.35,0.34901960784313724,0.17647058823529413,0.3333333333333333
1.538739258901123,0.35,0.34901960784313724,0.1803921568627451,0.30980392156862746
1.6669675304762168,0.35,0.34901960784313724,0.1843137254901961,0.28627450980392155
1.7951958020513104,0.35,0.34901960784313724,0.18823529411764706,0.2627450980392157
1.9234240736264039,0.35,0.34901960784313724,0.19215686274509805,0.23921568627450981
2.0516523452014974,0.35,0.34901960784313724,0.19607843137254902,0.2196078431372549
2.179880616776591,0.35,0.34901960784313724,0.2,0.19607843137254902
2.308108888351685,0.35,0.34901960784313724,0.20392156862745098,0.1803921568627451
2.4363371599267785,0.35,0.34901960784313724,0.20784313725490197,0.1607843137254902
2.564565431501872,0.35,0.34901960784313724,0.21176470588235294,0.1450980392156863
2.6927937030769655,0.35,0.34901960784313724,0.21568627450980393,0.12941176470588237
2.821021974652059,0.35,0.3411764705882353,0.2196078431372549,0.12156862745098039
2.9492502462271526,0.35,0.32941176470588235,0.22745098039215686,0.10980392156862745
3.077478517802246,0.35,0.3215686274509804,0.23529411764705882,0.10196078431372549
3.20570678937734,0.35,0.3058823529411765,0.24313725490196078,0.10196078431372549
3.3339350609524336,0.35,0.2901960784313726,0.24705882352941178,0.10196078431372549
3.462163332527527,0.35,0.2784313725490196,0.2549019607843137,0.10196078431372549
3.5903916041026207,0.35,0.25882352941176473,0.2627450980392157,0.10588235294117647
3.7186198756777142,0.35,0.24313725490196078,0.27058823529411763,0.10980392156862745
3.8468481472528078,0.35,0.2235294117647059,0.2823529411764706,0.11764705882352941
3.9750764188279013,0.35,0.2,0.2901960784313726,0.13725490196078433
4.103304690402995,0.35,0.17647058823529413,0.2980392156862745,0.1568627450980392
4.231532961978089,0.35,0.1607843137254902,0.30196078431372547,0.1843137254901961
4.359761233553182,0.35,0.14901960784313725,0.30196078431372547,0.20784313725490197
4.487989505128276,0.35,0.1411764705882353,0.30196078431372547,0.22745098039215686
4.61621777670337,0.35,0.13725490196078433,0.2980392156862745,0.24313725490196078
4.744446048278463,0.35,0.13725490196078433,0.2980392156862745,0.25882352941176473
4.872674319853557,0.35,0.13725490196078433,0.29411764705882354,0.27450980392156865
5.00090259142865,0.35,0.1411764705882353,0.2901960784313726,0.28627450980392155
5.129130863003744,0.35,0.1411764705882353,0.28627450980392155,0.30196078431372547
5.257359134578837,0.35,0.1450980392156863,0.2823529411764706,0.3137254901960784
5.385587406153931,0.35,0.14901960784313725,0.2784313725490196,0.32941176470588235
5.513815677729025,0.35,0.1568627450980392,0.27058823529411763,0.3411764705882353
5.642043949304118,0.35,0.16470588235294117,0.26666666666666666,0.34901960784313724
5.770272220879212,0.35,0.1803921568627451,0.25882352941176473,0.34901960784313724
5.898500492454305,0.35,0.19607843137254902,0.25098039215686274,0.34901960784313724
6.026728764029399,0.35,0.21176470588235294,0.24313725490196078,0.34901960784313724
6.154957035604492,0.35,0.23137254901960785,0.23137254901960785,0.34901960784313724
6.283185307179586,0.35,0.24705882352941178,0.2235294117647059,0.34901960784313724
0.0,0.4,0.2823529411764706,0.2549019607843137,0.4
0.1282282715750936,0.4,0.3058823529411765,0.24313725490196078,0.4
0.2564565431501872,0.4,0.3254901960784314,0.23529411764705882,0.4
0.38468481472528077,0.4,0.34509803921568627,0.2235294117647059,0.4
0.5129130863003744,0.4,0.3607843137254902,0.21568627450980393,0.4
0.641141357875468,0.4,0.3803921568627451,0.20392156862745098,0.4
0.7693696294505615,0.4,0.396078431372549,0.19607843137254902,0.4
0.8975979010256552,0.4,0.4,0.19607843137254902,0.4
1.0258261726007487,0.4,0.4,0.19607843137254902,0.4
1.1540544441758425,0.4,0.4,0.19607843137254902,0.4
1.282282715750936,0.4,0.4,0.19607843137254902,0.4
1.4105109873260295,0.4,0.4,0.2,0.3803921568627451
1.538739258901123,0.4,0.4,0.20392156862745098,0.35294117647058826
1.6669675304762168,0.4,0.4,0.20784313725490197,0.3254901960784314
1.7951958020513104,0.4,0.4,0.21568627450980393,0.30196078431372547
1.9234240736264039,0.4,0.4,0.2196078431372549,0.27450980392156865
2.0516523452014974,0.4,0.4,0.2235294117647059,0.24705882352941178
2.179880616776591,0.4,0.4,0.23137254901960785,0.22745098039215686
2.308108888351685,0.4,0.4,0.23529411764705882,0.20392156862745098
2.4363371599267785,0.4,0.4,0.23921568627450981,0.1843137254901961
2.564565431501872,0.4,0.4,0.23921568627450981,0.16470588235294117
2.6927937030769655,0.4,0.4,0.24313725490196078,0.14901960784313725
2.821021974652059,0.4,0.39215686274509803,0.25098039215686274,0.13725490196078433
2.9492502462271526,0.4,0.3764705882352941,0.25882352941176473,0.12549019607843137
3.077478517802246,0.4,0.36470588235294116,0.26666666666666666,0.11764705882352941
3.20570678937734,0.4,0.34901960784313724,0.27450980392156865,0.11372549019607843
3.3339350609524336,0.4,0.3333333333333333,0.28627450980392155,0.11764705882352941
3.462163332527527,0.4,0.3176470588235294,0.29411764705882354,0.11764705882352941
3.5903916041026207,0.4,0.2980392156862745,0.30196078431372547,0.12156862745098039
3.7186198756777142,0.4,0.2784313725490196,0.30980392156862746,0.12549019607843137
3.8468481472528078,0.4,0.2549019607843137,0.3215686274509804,0.13725490196078433
3.9750764188279013,0.4,0.22745098039215686,0.32941176470588235,0.1568627450980392
4.103304690402995,0.4,0.2,0.33725490196078434,0.1803921568627451
4.231532961978089,0.4,0.1803921568627451,0.34509803921568627,0.20784313725490197
4.359761233553182,0.4,0.16862745098039217,0.34509803921568627,0.23529411764705882
4.487989505128276,0.4,0.1607843137254902,0.34509803921568627,0.25882352941176473
4.61621777670337,0.4,0.1568627450980392,0.3411764705882353,0.2784313725490196
4.744446048278463,0.4,0.1568627450980392,0.33725490196078434,0.2980392156862745
4.872674319853557,0.4,0.1568627450980392,0.33725490196078434,0.3137254901960784
5.00090259142865,0.4,0.1607843137254902,0.32941176470588235,0.32941176470588235
5.129130863003744,0.4,0.16470588235294117,0.3254901960784314,0.34509803921568627
5.257359134578837,0.4,0.16470588235294117,0.3215686274509804,0.3607843137254902
5.385587406153931,0.4,0.17254901960784313,0.3176470588235294,0.3764705882352941
5.513815677729025,0.4,0.1803921568627451,0.30980392156862746,0.38823529411764707
5.642043949304118,0.4,0.18823529411764706,0.30196078431372547,0.4
5.770272220879212,0.4,0.20392156862745098,0.29411764705882354,0.4
5.898500492454305,0.4,0.2235294117647059,0.28627450980392155,0.4
6.026728764029399,0.4,0.24313725490196078,0.27450980392156865,0.4
6.154957035604492,0.4,0.2627450980392157,0.26666666666666666,0.4
6.283185307179586,0.4,0.2823529411764706,0.2549019607843137,0.4
0.0,0.45,0.3176470588235294,0.28627450980392155,0.45098039215686275
0.1282282715750936,0.45,0.3411764705882353,0.27450980392156865,0.45098039215686275
0.2564565431501872,0.45,0.36470588235294116,0.2627450980392157,0.45098039215686275
0.38468481472528077,0.45,0.38823529411764707,0.25098039215686274,0.45098039215686275
0.5129130863003744,0.45,0.40784313725490196,0.24313725490196078,0.45098039215686275
0.641141357875468,0.45,0.42745098039215684,0.23137254901960785,0.45098039215686275
0.7693696294505615,0.45,0.4470588235294118,0.2235294117647059,0.45098039215686275
0.8975979010256552,0.45,0.45098039215686275,0.2196078431372549,0.45098039215686275
1.0258261726007487,0.45,0.45098039215686275,0.2196078431372549,0.45098039215686275
1.1540544441758425,0.45,0.45098039215686275,0.2196078431372549,0.45098039215686275
1.282282715750936,0.45,0.45098039215686275,0.2196078431372549,0.45098039215686275
1.4105109873260295,0.45,0.45098039215686275,0.2235294117647059,0.42745098039215684
1.538739258901123,0.45,0.45098039215686275,0.23137254901960785,0.4
1.6669675304762168,0.45,0.45098039215686275,0.23529411764705882,0.3686274509803922
1.7951958020513104,0.45,0.45098039215686275,0.24313725490196078,0.33725490196078434
1.9234240736264039,0.45,0.45098039215686275,0.24705882352941178,0.30980392156862746
2.0516523452014974,0.45,0.45098039215686275,0.2549019607843137,0.2784313725490196
2.179880616776591,0.45,0.45098039215686275,0.25882352941176473,0.2549019607843137
2.308108888351685,0.45,0.45098039215686275,0.2627450980392157,0.23137254901960785
2.4363371599267785,0.45,0.45098039215686275,0.26666666666666666,0.20784313725490197
2.564565431501872,0.45,0.45098039215686275,0.27058823529411763,0.18823529411764706
2.6927937030769655,0.45,0.45098039215686275,0.27450980392156865,0.16862745098039217
2.821021974652059,0.45,0.4392156862745098,0.2823529411764706,0.15294117647058825
2.9492502462271526,0.45,0.42745098039215684,0.2901960784313726,0.1411764705882353
3.077478517802246,0.45,0.4117647058823529,0.30196078431372547,0.13333333333333333
3.20570678937734,0.45,0.396078431372549,0.30980392156862746,0.12941176470588237
3.3339350609524336,0.45,0.3764705882352941,0.3215686274509804,0.12941176470588237
3.462163332527527,0.45,0.3568627450980392,0.32941176470588235,0.13333333333333333
3.5903916041026207,0.45,0.3333333333333333,0.3411764705882353,0.13333333333333333
3.7186198756777142,0.45,0.3137254901960784,0.34901960784313724,0.1411764705882353
3.8468481472528078,0.45,0.28627450980392155,0.3607843137254902,0.15294117647058825
3.9750764188279013,0.45,0.2549019607843137,0.37254901960784315,0.17254901960784313
4.103304690402995,0.45,0.22745098039215686,0.3803921568627451,0.20392156862745098
4.231532961978089,0.45,0.20392156862745098,0.38823529411764707,0.23529411764705882
4.359761233553182,0.45,0.18823529411764706,0.38823529411764707,0.26666666666666666
4.487989505128276,0.45,0.1803921568627451,0.38823529411764707,0.2901960784313726
4.61621777670337,0.45,0.17647058823529413,0.3843137254901961,0.3137254901960784
4.744446048278463,0.45,0.17647058823529413,0.3803921568627451,0.3333333333333333
4.872674319853557,0.45,0.17647058823529413,0.3764705882352941,0.35294117647058826
5.00090259142865,0.45,0.1803921568627451,0.37254901960784315,0.3686274509803922
5.129130863003744,0.45,0.1843137254901961,0.3686274509803922,0.38823529411764707
5.257359134578837,0.45,0.18823529411764706,0.36470588235294116,0.403921568627451
5.385587406153931,0.45,0.19215686274509805,0.3568627450980392,0.4196078431372549
5.513815677729025,0.45,0.2,0.34901960784313724,0.4392156862745098
5.642043949304118,0.45,0.21176470588235294,0.3411764705882353,0.45098039215686275
5.770272220879212,0.45,0.23137254901960785,0.3333333333333333,0.45098039215686275
5.898500492454305,0.45,0.25098039215686274,0.3215686274509804,0.45098039215686275
6.026728764029399,0.45,0.27450980392156865,0.30980392156862746,0.45098039215686275
6.154957035604492,0.45,0.2980392156862745,0.2980392156862745,0.45098039215686275
6.283185307179586,0.45,0.3176470588235294,0.28627450980392155,0.45098039215686275
0.0,0.5,0.3568627450980392,0.3176470588235294,0.5019607843137255
0.1282282715750936,0.5,0.3803921568627451,0.3058823529411765,0.5019607843137255
0.2564565431501872,0.5,0.403921568627451,0.29411764705882354,0.5019607843137255
0.38468481472528077,0.5,0.43137254901960786,0.2784313725490196,0.5019607843137255
0.5129130863003744,0.5,0.4549019607843137,0.26666666666666666,0.5019607843137255
0.641141357875468,0.5,0.4745098039215686,0.25882352941176473,0.5019607843137255
0.7693696294505615,0.5,0.4980392156862745,0.24705882352941178,0.5019607843137255
0.8975979010256552,0.5,0.5019607843137255,0.24313725490196078,0.5019607843137255
1.0258261726007487,0.5,0.5019607843137255,0.24313725490196078,0.5019607843137255
1.1540544441758425,0.5,0.5019607843137255,0.24313725490196078,0.5019607843137255
1.282282715750936,0.5,0.5019607843137255,0.24313725490196078,0.5019607843137255
1.4105109873260295,0.5,0.5019607843137255,0.25098039215686274,0.4745098039215686
1.538739258901123,0.5,0.5019607843137255,0.2549019607843137,0.44313725490196076
1.6669675304762168,0.5,0.5019607843137255,0.2627450980392157,0.40784313725490196
1.7951958020513104,0.5,0.5019607843137255,0.27058823529411763,0.3764705882352941
1.9234240736264039,0.5,0.5019607843137255,0.27450980392156865,0.3411764705882353
2.0516523452014974,0.5,0.5019607843137255,0.2823529411764706,0.30980392156862746
2.179880616776591,0.5,0.5019607843137255,0.28627450980392155,0.2823529411764706
2.308108888351685,0.5,0.5019607843137255,0.2901960784313726,0.2549019607843137
2.4363371599267785,0.5,0.5019607843137255,0.2980392156862745,0.23137254901960785
2.564565431501872,0.5,0.5019607843137255,0.30196078431372547,0.20784313725490197
2.6927937030769655,0.5,0.5019607843137255,0.3058823529411765,0.1843137254901961
2.821021974652059,0.5,0.48627450980392156,0.3137254901960784,0.17254901960784313
2.9492502462271526,0.5,0.4745098039215686,0.3254901960784314,0.1568627450980392
3.077478517802246,0.5,0.4588235294117647,0.3333333333333333,0.14901960784313725
3.20570678937734,0.5,0.4392156862745098,0.34509803921568627,0.1450980392156863
3.3339350609524336,0.5,0.41568627450980394,0.3568627450980392,0.1450980392156863
3.462163332527527,0.5,0.396078431372549,0.36470588235294116,0.1450980392156863
3.5903916041026207,0.5,0.37254901960784315,0.3764705882352941,0.14901960784313725
3.7186198756777142,0.5,0.34509803921568627,0.38823529411764707,0.1568627450980392
3.8468481472528078,0.5,0.3176470588235294,0.4,0.16862745098039217
3.9750764188279013,0.5,0.2823529411764706,0.41568627450980394,0.19215686274509805
4.103304690402995,0.5,0.25098039215686274,0.4235294117647059,0.22745098039215686
4.231532961978089,0.5,0.22745098039215686,0.43137254901960786,0.2627450980392157
4.359761233553182,0.5,0.21176470588235294,0.43137254901960786,0.29411764705882354
4.487989505128276,0.5,0.2,0.43137254901960786,0.3254901960784314
4.61621777670337,0.5,0.19607843137254902,0.42745098039215684,0.34901960784313724
4.744446048278463,0.5,0.19607843137254902,0.4235294117647059,0.37254901960784315
4.872674319853557,0.5,0.2,0.4196078431372549,0.39215686274509803
5.00090259142865,0.5,0.2,0.41568627450980394,0.4117647058823529
5.129130863003744,0.5,0.20392156862745098,0.40784313725490196,0.43137254901960786
5.257359134578837,0.5,0.20784313725490197,0.403921568627451,0.45098039215686275
5.385587406153931,0.5,0.21568627450980393,0.396078431372549,0.4666666666666667
5.513815677729025,0.5,0.2235294117647059,0.38823529411764707,0.48627450980392156
5.642043949304118,0.5,0.23529411764705882,0.3803921568627451,0.4980392156862745
5.770272220879212,0.5,0.2549019607843137,0.3686274509803922,0.5019607843137255
5.898500492454305,0.5,0.2784313725490196,0.3568627450980392,0.5019607843137255
6.026728764029399,0.5,0.30196078431372547,0.34509803921568627,0.5019607843137255
6.154957035604492,0.5,0.32941176470588235,0.3333333333333333,0.5019607843137255
6.283185307179586,0.5,0.3568627450980392,0.3176470588235294,0.5019607843137255
0.0,0.55,0.39215686274509803,0.34901960784313724,0.5490196078431373
0.1282282715750936,0.55,0.4196078431372549,0.33725490196078434,0.5490196078431373
0.2564565431501872,0.55,0.4470588235294118,0.3215686274509804,0.5490196078431373
0.38468481472528077,0.55,0.4745098039215686,0.30980392156862746,0.5490196078431373
0.5129130863003744,0.55,0.4980392156862745,0.29411764705882354,0.5490196078431373
0.641141357875468,0.55,0.5215686274509804,0.2823529411764706,0.5490196078431373
0.7693696294505615,0.55,0.5450980392156862,0.27058823529411763,0.5490196078431373
0.8975979010256552,0.55,0.5490196078431373,0.27058823529411763,0.5490196078431373
1.0258261726007487,0.55,0.5490196078431373,0.27058823529411763,0.5490196078431373
1.1540544441758425,0.55,0.5490196078431373,0.27058823529411763,0.5490196078431373
1.282282715750936,0.55,0.5490196078431373,0.27058823529411763,0.5490196078431373
1.4105109873260295,0.55,0.5490196078431373,0.27450980392156865,0.5215686274509804
1.538739258901123,0.55,0.5490196078431373,0.2823529411764706,0.48627450980392156
1.6669675304762168,0.55,0.5490196078431373,0.2901960784313726,0.45098039215686275
1.7951958020513104,0.55,0.5490196078431373,0.29411764705882354,0.4117647058823529
1.9234240736264039,0.55,0.5490196078431373,0.30196078431372547,0.3764705882352941
2.0516523452014974,0.55,0.5490196078431373,0.30980392156862746,0.3411764705882353
2.179880616776591,0.55,0.5490196078431373,0.3137254901960784,0.30980392156862746
2.308108888351685,0.55,0.5490196078431373,0.3215686274509804,0.2823529411764706
2.4363371599267785,0.55,0.5490196078431373,0.3254901960784314,0.2549019607843137
2.564565431501872,0.55,0.5490196078431373,0.3333333333333333,0.22745098039215686
2.6927937030769655,0.55,0.5490196078431373,0.33725490196078434,0.20392156862745098
2.821021974652059,0.55,0.5372549019607843,0.34509803921568627,0.18823529411764706
2.9492502462271526,0.55,0.5215686274509804,0.3568627450980392,0.17254901960784313
3.077478517802246,0.55,0.5019607843137255,0.3686274509803922,0.1607843137254902
3.20570678937734,0.55,0.4823529411764706,0.3803921568627451,0.1568627450980392
3.3339350609524336,0.55,0.4588235294117647,0.39215686274509803,0.1607843137254902
3.462163332527527,0.55,0.43529411764705883,0.403921568627451,0.1607843137254902
3.5903916041026207,0.55,0.40784313725490196,0.41568627450980394,0.16470588235294117
3.7186198756777142,0.55,0.3803921568627451,0.42745098039215684,0.17254901960784313
3.8468481472528078,0.55,0.34901960784313724,0.44313725490196076,0.18823529411764706
3.9750764188279013,0.55,0.3137254901960784,0.4549019607843137,0.21176470588235294
4.103304690402995,0.55,0.2784313725490196,0.4666666666666667,0.25098039215686274
4.231532961978089,0.55,0.25098039215686274,0.4745098039215686,0.28627450980392155
4.359761233553182,0.55,0.23137254901960785,0.4745098039215686,0.3254901960784314
4.487989505128276,0.55,0.2196078431372549,0.4745098039215686,0.3568627450980392
4.61621777670337,0.55,0.21568627450980393,0.47058823529411764,0.3843137254901961
4.744446048278463,0.55,0.21568627450980393,0.4666666666666667,0.40784313725490196
4.872674319853557,0.55,0.2196078431372549,0.4627450980392157,0.43137254901960786
5.00090259142865,0.55,0.2196078431372549,0.4549019607843137,0.45098039215686275
5.129130863003744,0.55,0.2235294117647059,0.45098039215686275,0.4745098039215686
5.257359134578837,0.55,0.22745098039215686,0.44313725490196076,0.49411764705882355
5.385587406153931,0.55,0.23529411764705882,0.43529411764705883,0.5137254901960784
5.513815677729025,0.55,0.24705882352941178,0.42745098039215684,0.5372549019607843
5.642043949304118,0.55,0.25882352941176473,0.41568627450980394,0.5490196078431373
5.770272220879212,0.55,0.2823529411764706,0.403921568627451,0.5490196078431373
5.898500492454305,0.55,0.3058823529411765,0.39215686274509803,0.5490196078431373
6.026728764029399,0.55,0.3333333333333333,0.3803921568627451,0.5490196078431373
6.154957035604492,0.55,0.3607843137254902,0.36470588235294116,0.5490196078431373
6.283185307179586,0.55,0.39215686274509803,0.34901960784313724,0.5490196078431373
0.0,0.6,0.42745098039215684,0.3803921568627451,0.6
0.1282282715750936,0.6,0.4549019607843137,0.36470588235294116,0.6
0.2564565431501872,0.6,0.48627450980392156,0.35294117647058826,0.6
0.38468481472528077,0.6,0.5176470588235295,0.33725490196078434,0.6
0.5129130863003744,0.6,0.5450980392156862,0.3215686274509804,0.6
0.641141357875468,0.6,0.5725490196078431,0.30980392156862746,0.6
0.7693696294505615,0.6,0.596078431372549,0.29411764705882354,0.6
0.8975979010256552,0.6,0.6,0.29411764705882354,0.6
1.0258261726007487,0.6,0.6,0.29411764705882354,0.6
1.1540544441758425,0.6,0.6,0.29411764705882354,0.6
1.282282715750936,0.6,0.6,0.29411764705882354,0.6
1.4105109873260295,0.6,0.6,0.2980392156862745,0.5686274509803921
1.538739258901123,0.6,0.6,0.3058823529411765,0.5333333333333333
1.6669675304762168,0.6,0.6,0.3137254901960784,0.49019607843137253
1.7951958020513104,0.6,0.6,0.3215686274509804,0.45098039215686275
1.9234240736264039,0.6,0.6,0.32941176470588235,0.4117647058823529
2.0516523452014974,0.6,0.6,0.33725490196078434,0.37254901960784315
2.179880616776591,0.6,0.6,0.34509803921568627,0.33725490196078434
2.308108888351685,0.6,0.6,0.34901960784313724,0.3058823529411765
2.4363371599267785,0.6,0.6,0.3568627450980392,0.2784313725490196
2.564565431501872,0.6,0.6,0.3607843137254902,0.24705882352941178
2.6927937030769655,0.6,0.6,0.36470588235294116,0.2235294117647059
2.821021974652059,0.6,0.5843137254901961,0.3764705882352941,0.20392156862745098
2.9492502462271526,0.6,0.5686274509803921,0.38823529411764707,0.19215686274509805
3.077478517802246,0.6,0.5490196078431373,0.4,0.17647058823529413
3.20570678937734,0.6,0.5254901960784314,0.41568627450980394,0.17254901960784313
3.3339350609524336,0.6,0.5019607843137255,0.42745098039215684,0.17254901960784313
3.462163332527527,0.6,0.4745098039215686,0.4392156862745098,0.17647058823529413
3.5903916041026207,0.6,0.4470588235294118,0.45098039215686275,0.1803921568627451
3.7186198756777142,0.6,0.41568627450980394,0.4666666666666667,0.18823529411764706
3.8468481472528078,0.6,0.3803921568627451,0.4823529411764706,0.20392156862745098
3.9750764188279013,0.6,0.3411764705882353,0.4980392156862745,0.23137254901960785
4.103304690402995,0.6,0.30196078431372547,0.5098039215686274,0.27058823529411763
4.231532961978089,0.6,0.27058823529411763,0.5176470588235295,0.3137254901960784
4.359761233553182,0.6,0.25098039215686274,0.5176470588235295,0.35294117647058826
4.487989505128276,0.6,0.23921568627450981,0.5176470588235295,0.38823529411764707
4.61621777670337,0.6,0.23529411764705882,0.5137254901960784,0.4196078431372549
4.744446048278463,0.6,0.23529411764705882,0.5098039215686274,0.4470588235294118
4.872674319853557,0.6,0.23921568627450981,0.5019607843137255,0.47058823529411764
5.00090259142865,0.6,0.23921568627450981,0.4980392156862745,0.49411764705882355
5.129130863003744,0.6,0.24313725490196078,0.49019607843137253,0.5176470588235295
5.257359134578837,0.6,0.25098039215686274,0.4823529411764706,0.5372549019607843
5.385587406153931,0.6,0.2549019607843137,0.4745098039215686,0.5607843137254902
5.513815677729025,0.6,0.26666666666666666,0.4666666666666667,0.5843137254901961
5.642043949304118,0.6,0.2823529411764706,0.4549019607843137,0.6
5.770272220879212,0.6,0.3058823529411765,0.44313725490196076,0.6
5.898500492454305,0.6,0.3333333333333333,0.42745098039215684,0.6
6.026728764029399,0.6,0.36470588235294116,0.4117647058823529,0.6
6.154957035604492,0.6,0.396078431372549,0.396078431372549,0.6
6.283185307179586,0.6,0.42745098039215684,0.3803921568627451,0.6
0.0,0.65,0.4627450980392157,0.41568627450980394,0.6509803921568628
0.1282282715750936,0.65,0.49411764705882355,0.396078431372549,0.6509803921568628
0.2564565431501872,0.65,0.5254901960784314,0.3803921568627451,0.6509803921568628
0.38468481472528077,0.65,0.5607843137254902,0.36470588235294116,0.6509803921568628
0.5129130863003744,0.65,0.5882352941176471,0.34901960784313724,0.6509803921568628
0.641141357875468,0.65,0.6196078431372549,0.3333333333333333,0.6509803921568628
0.7693696294505615,0.65,0.6470588235294118,0.3215686274509804,0.6509803921568628
0.8975979010256552,0.65,0.6509803921568628,0.3176470588235294,0.6509803921568628
1.0258261726007487,0.65,0.6509803921568628,0.3176470588235294,0.6509803921568628
1.1540544441758425,0.65,0.6509803921568628,0.3176470588235294,0.6509803921568628
1.282282715750936,0.65,0.6509803921568628,0.3176470588235294,0.6509803921568628
1.4105109873260295,0.65,0.6509803921568628,0.3254901960784314,0.615686274509804
1.538739258901123,0.65,0.6509803921568628,0.3333333333333333,0.5764705882352941
1.6669675304762168,0.65,0.6509803921568628,0.3411764705882353,0.5333333333333333
1.7951958020513104,0.65,0.6509803921568628,0.34901960784313724,0.48627450980392156
1.9234240736264039,0.65,0.6509803921568628,0.3568627450980392,0.44313725490196076
2.0516523452014974,0.65,0.6509803921568628,0.36470588235294116,0.403921568627451
2.179880616776591,0.65,0.6509803921568628,0.37254901960784315,0.3686274509803922
2.308108888351685,0.65,0.6509803921568628,0.3803921568627451,0.3333333333333333
2.4363371599267785,0.65,0.6509803921568628,0.3843137254901961,0.2980392156862745
2.564565431501872,0.65,0.6509803921568628,0.39215686274509803,0.27058823529411763
2.6927937030769655,0.65,0.6509803921568628,0.396078431372549,0.24313725490196078
2.821021974652059,0.65,0.6352941176470588,0.40784313725490196,0.2235294117647059
2.9492502462271526,0.65,0.615686274509804,0.4235294117647059,0.20784313725490197
3.077478517802246,0.65,0.596078431372549,0.43529411764705883,0.19215686274509805
3.20570678937734,0.65,0.5686274509803921,0.4470588235294118,0.18823529411764706
3.3339350609524336,0.65,0.5411764705882353,0.4627450980392157,0.18823529411764706
3.462163332527527,0.65,0.5137254901960784,0.4745098039215686,0.19215686274509805
3.5903916041026207,0.65,0.4823529411764706,0.49019607843137253,0.19607843137254902
3.7186198756777142,0.65,0.45098039215686275,0.5058823529411764,0.20392156862745098
3.8468481472528078,0.65,0.4117647058823529,0.5215686274509804,0.2196078431372549
3.9750764188279013,0.65,0.3686274509803922,0.5372549019607843,0.25098039215686274
4.103304690402995,0.65,0.32941176470588235,0.5529411764705883,0.29411764705882354
4.231532961978089,0.65,0.29411764705882354,0.5568627450980392,0.3411764705882353
4.359761233553182,0.65,0.27450980392156865,0.5607843137254902,0.3843137254901961
4.487989505128276,0.65,0.2627450980392157,0.5607843137254902,0.4196078431372549
4.61621777670337,0.65,0.2549019607843137,0.5568627450980392,0.4549019607843137
4.744446048278463,0.65,0.2549019607843137,0.5529411764705883,0.4823529411764706
4.872674319853557,0.65,0.25882352941176473,0.5450980392156862,0.5098039215686274
5.00090259142865,0.65,0.2627450980392157,0.5372549019607843,0.5333333333333333
5.129130863003744,0.65,0.26666666666666666,0.5333333333333333,0.5607843137254902
5.257359134578837,0.65,0.27058823529411763,0.5254901960784314,0.5843137254901961
5.385587406153931,0.65,0.2784313725490196,0.5137254901960784,0.6078431372549019
5.513815677729025,0.65,0.2901960784313726,0.5058823529411764,0.6352941176470588
5.642043949304118,0.65,0.3058823529411765,0.49019607843137253,0.6509803921568628
5.770272220879212,0.65,0.3333333333333333,0.47843137254901963,0.6509803921568628
5.898500492454305,0.65,0.3607843137254902,0.4627450980392157,0.6509803921568628
6.026728764029399,0.65,0.396078431372549,0.4470588235294118,0.6509803921568628
6.154957035604492,0.65,0.42745098039215684,0.43137254901960786,0.6509803921568628
6.283185307179586,0.65,0.4627450980392157,0.41568627450980394,0.6509803921568628
0.0,0.7,0.4980392156862745,0.4470588235294118,0.6980392156862745
0.1282282715750936,0.7,0.5333333333333333,0.42745098039215684,0.6980392156862745
0.2564565431501872,0.7,0.5686274509803921,0.40784313725490196,0.6980392156862745
0.38468481472528077,0.7,0.6,0.39215686274509803,0.6980392156862745
0.5129130863003744,0.7,0.6352941176470588,0.3764705882352941,0.7019607843137254
0.641141357875468,0.7,0.6666666666666666,0.3607843137254902,0.6980392156862745
0.7693696294505615,0.7,0.6941176470588235,0.34509803921568627,0.6980392156862745
0.8975979010256552,0.7,0.6980392156862745,0.3411764705882353,0.6980392156862745
1.0258261726007487,0.7,0.6980392156862745,0.3411764705882353,0.6980392156862745
1.1540544441758425,0.7,0.6980392156862745,0.3411764705882353,0.6980392156862745
1.282282715750936,0.7,0.6980392156862745,0.3411764705882353,0.6980392156862745
1.4105109873260295,0.7,0.6980392156862745,0.34901960784313724,0.6627450980392157
1.538739258901123,0.7,0.7019607843137254,0.3568627450980392,0.6196078431372549
1.6669675304762168,0.7,0.6980392156862745,0.3686274509803922,0.5725490196078431
1.7951958020513104,0.7,0.6980392156862745,0.3764705882352941,0.5254901960784314
1.9234240736264039,0.7,0.6980392156862745,0.3843137254901961,0.47843137254901963
2.0516523452014974,0.7,0.6980392156862745,0.39215686274509803,0.43529411764705883
2.179880616776591,0.7,0.6980392156862745,0.4,0.396078431372549
2.308108888351685,0.7,0.6980392156862745,0.40784313725490196,0.3568627450980392
2.4363371599267785,0.7,0.6980392156862745,0.41568627450980394,0.3215686274509804
2.564565431501872,0.7,0.6980392156862745,0.4235294117647059,0.2901960784313726
2.6927937030769655,0.7,0.6980392156862745,0.42745098039215684,0.25882352941176473
2.821021974652059,0.7,0.6823529411764706,0.4392156862745098,0.23921568627450981
2.9492502462271526,0.7,0.6627450980392157,0.4549019607843137,0.2235294117647059
3.077478517802246,0.7,0.6392156862745098,0.4666666666666667,0.20784313725490197
3.20570678937734,0.7,0.611764705882353,0.4823529411764706,0.2
3.3339350609524336,0.7,0.5843137254901961,0.4980392156862745,0.20392156862745098
3.462163332527527,0.7,0.5529411764705883,0.5137254901960784,0.20392156862745098
3.5903916041026207,0.7,0.5215686274509804,0.5294117647058824,0.21176470588235294
3.7186198756777142,0.7,0.48627450980392156,0.5450980392156862,0.2196078431372549
3.8468481472528078,0.7,0.44313725490196076,0.5607843137254902,0.23921568627450981
3.9750764188279013,0.7,0.396078431372549,0.5803921568627451,0.27058823529411763
4.103304690402995,0.7,0.35294117647058826,0.592156862745098,0.3176470588235294
4.231532961978089,0.7,0.3176470588235294,0.6,0.3686274509803922
4.359761233553182,0.7,0.29411764705882354,0.6039215686274509,0.4117647058823529
4.487989505128276,0.7,0.2823529411764706,0.6039215686274509,0.4549019607843137
4.61621777670337,0.7,0.27450980392156865,0.6,0.49019607843137253
4.744446048278463,0.7,0.27450980392156865,0.592156862745098,0.5215686274509804
4.872674319853557,0.7,0.2784313725490196,0.5882352941176471,0.5490196078431373
5.00090259142865,0.7,0.2823529411764706,0.5803921568627451,0.5764705882352941
5.129130863003744,0.7,0.28627450980392155,0.5725490196078431,0.6039215686274509
5.257359134578837,0.7,0.2901960784313726,0.5647058823529412,0.6274509803921569
5.385587406153931,0.7,0.2980392156862745,0.5529411764705883,0.6549019607843137
5.513815677729025,0.7,0.3137254901960784,0.5450980392156862,0.6823529411764706
5.642043949304118,0.7,0.3333333333333333,0.5294117647058824,0.6980392156862745
5.770272220879212,0.7,0.3568627450980392,0.5176470588235295,0.6980392156862745
5.898500492454305,0.7,0.38823529411764707,0.5019607843137255,0.6980392156862745
6.026728764029399,0.7,0.4235294117647059,0.4823529411764706,0.6980392156862745
6.154957035604492,0.7,0.4588235294117647,0.4627450980392157,0.7019607843137254
6.283185307179586,0.7,0.4980392156862745,0.4470588235294118,0.6980392156862745
0.0,0.75,0.5333333333333333,0.47843137254901963,0.7490196078431373
0.1282282715750936,0.75,0.5725490196078431,0.4588235294117647,0.7490196078431373
0.2564565431501872,0.75,0.6078431372549019,0.4392156862745098,0.7490196078431373
0.38468481472528077,0.75,0.6431372549019608,0.4196078431372549,0.7490196078431373
0.5129130863003744,0.75,0.6784313725490196,0.403921568627451,0.7490196078431373
0.641141357875468,0.75,0.7137254901960784,0.3843137254901961,0.7490196078431373
0.7693696294505615,0.75,0.7450980392156863,0.3686274509803922,0.7490196078431373
0.8975979010256552,0.75,0.7490196078431373,0.3686274509803922,0.7490196078431373
1.0258261726007487,0.75,0.7490196078431373,0.3686274509803922,0.7490196078431373
1.1540544441758425,0.75,0.7490196078431373,0.3686274509803922,0.7490196078431373
1.282282715750936,0.75,0.7490196078431373,0.3686274509803922,0.7490196078431373
1.4105109873260295,0.75,0.7490196078431373,0.37254901960784315,0.7137254901960784
1.538739258901123,0.75,0.7490196078431373,0.3843137254901961,0.6627450980392157
1.6669675304762168,0.75,0.7490196078431373,0.39215686274509803,0.611764705882353
1.7951958020513104,0.75,0.7490196078431373,0.403921568627451,0.5607843137254902
1.9234240736264039,0.75,0.7490196078431373,0.4117647058823529,0.5137254901960784
2.0516523452014974,0.75,0.7490196078431373,0.4235294117647059,0.4666666666666667
2.179880616776591,0.75,0.7490196078431373,0.43137254901960786,0.4235294117647059
2.308108888351685,0.75,0.7490196078431373,0.4392156862745098,0.3843137254901961
2.4363371599267785,0.75,0.7490196078431373,0.4470588235294118,0.34509803921568627
2.564565431501872,0.75,0.7490196078431373,0.45098039215686275,0.30980392156862746
2.6927937030769655,0.75,0.7490196078431373,0.4588235294117647,0.2784313725490196
2.821021974652059,0.75,0.7333333333333333,0.47058823529411764,0.2549019607843137
2.9492502462271526,0.75,0.7098039215686275,0.48627450980392156,0.23921568627450981
3.077478517802246,0.75,0.6862745098039216,0.5019607843137255,0.2235294117647059
3.20570678937734,0.75,0.6588235294117647,0.5176470588235295,0.21568627450980393
3.3339350609524336,0.75,0.6274509803921569,0.5333333333333333,0.2196078431372549
3.462163332527527,0.75,0.592156862745098,0.5490196078431373,0.2196078431372549
3.5903916041026207,0.75,0.5568627450980392,0.5647058823529412,0.2235294117647059
3.7186198756777142,0.75,0.5215686274509804,0.5843137254901961,0.23529411764705882
3.8468481472528078,0.75,0.4745098039215686,0.6039215686274509,0.2549019607843137
3.9750764188279013,0.75,0.42745098039215684,0.6196078431372549,0.2901960784313726
4.103304690402995,0.75,0.3764705882352941,0.6352941176470588,0.3411764705882353
4.231532961978089,0.75,0.3411764705882353,0.6431372549019608,0.39215686274509803
4.359761233553182,0.75,0.3137254901960784,0.6470588235294118,0.44313725490196076
4.487989505128276,0.75,0.30196078431372547,0.6470588235294118,0.48627450980392156
4.61621777670337,0.75,0.29411764705882354,0.6431372549019608,0.5254901960784314
4.744446048278463,0.75,0.29411764705882354,0.6352941176470588,0.5568627450980392
4.872674319853557,0.75,0.2980392156862745,0.6274509803921569,0.5882352941176471
5.00090259142865,0.75,0.30196078431372547,0.6196078431372549,0.615686274509804
5.129130863003744,0.75,0.3058823529411765,0.611764705882353,0.6470588235294118
5.257359134578837,0.75,0.3137254901960784,0.6039215686274509,0.6745098039215687
5.385587406153931,0.75,0.3215686274509804,0.596078431372549,0.7019607843137254
5.513815677729025,0.75,0.3333333333333333,0.5803921568627451,0.7294117647058823
5.642043949304118,0.75,0.3568627450980392,0.5686274509803921,0.7490196078431373
5.770272220879212,0.75,0.3843137254901961,0.5529411764705883,0.7490196078431373
5.898500492454305,0.75,0.4196078431372549,0.5372549019607843,0.7490196078431373
6.026728764029399,0.75,0.4549019607843137,0.5176470588235295,0.7490196078431373
6.154957035604492,0.75,0.49411764705882355,0.4980392156862745,0.7490196078431373
6.283185307179586,0.75,0.5333333333333333,0.47843137254901963,0.7490196078431373
0.0,0.8,0.5686274509803921,0.5098039215686274,0.8
0.1282282715750936,0.8,0.6078431372549019,0.49019607843137253,0.8
0.2564565431501872,0.8,0.6470588235294118,0.4666666666666667,0.8
0.38468481472528077,0.8,0.6862745098039216,0.4470588235294118,0.8
0.5129130863003744,0.8,0.7254901960784313,0.42745098039215684,0.8
0.641141357875468,0.8,0.7607843137254902,0.4117647058823529,0.8
0.7693696294505615,0.8,0.796078431372549,0.39215686274509803,0.8
0.8975979010256552,0.8,0.8,0.39215686274509803,0.8
1.0258261726007487,0.8,0.8,0.39215686274509803,0.8
1.1540544441758425,0.8,0.8,0.39215686274509803,0.8
1.282282715750936,0.8,0.8,0.39215686274509803,0.8
1.4105109873260295,0.8,0.8,0.4,0.7607843137254902
1.538739258901123,0.8,0.8,0.40784313725490196,0.7098039215686275
1.6669675304762168,0.8,0.8,0.4196078431372549,0.6549019607843137
1.7951958020513104,0.8,0.8,0.43137254901960786,0.6
1.9234240736264039,0.8,0.8,0.4392156862745098,0.5490196078431373
2.0516523452014974,0.8,0.8,0.45098039215686275,0.4980392156862745
2.179880616776591,0.8,0.8,0.4588235294117647,0.45098039215686275
2.308108888351685,0.8,0.8,0.4666666666666667,0.40784313725490196
2.4363371599267785,0.8,0.8,0.4745098039215686,0.3686274509803922
2.564565431501872,0.8,0.8,0.4823529411764706,0.3333333333333333
2.6927937030769655,0.8,0.8,0.49019607843137253,0.2980392156862745
2.821021974652059,0.8,0.7803921568627451,0.5019607843137255,0.27450980392156865
2.9492502462271526,0.8,0.7568627450980392,0.5176470588235295,0.2549019607843137
3.077478517802246,0.8,0.7333333333333333,0.5372549019607843,0.23529411764705882
3.20570678937734,0.8,0.7019607843137254,0.5529411764705883,0.23137254901960785
3.3339350609524336,0.8,0.6666666666666666,0.5686274509803921,0.23137254901960785
3.462163332527527,0.8,0.6313725490196078,0.5843137254901961,0.23529411764705882
3.5903916041026207,0.8,0.596078431372549,0.6039215686274509,0.23921568627450981
3.7186198756777142,0.8,0.5529411764705883,0.6235294117647059,0.25098039215686274
3.8468481472528078,0.8,0.5058823529411764,0.6431372549019608,0.27058823529411763
3.9750764188279013,0.8,0.4549019607843137,0.6627450980392157,0.30980392156862746
4.103304690402995,0.8,0.403921568627451,0.6784313725490196,0.36470588235294116
4.231532961978089,0.8,0.36470588235294116,0.6862745098039216,0.4196078431372549
4.359761233553182,0.8,0.33725490196078434,0.6901960784313725,0.47058823529411764
4.487989505128276,0.8,0.3215686274509804,0.6901960784313725,0.5176470588235295
4.61621777670337,0.8,0.3137254901960784,0.6862745098039216,0.5568627450980392
4.744446048278463,0.8,0.3137254901960784,0.6784313725490196,0.596078431372549
4.872674319853557,0.8,0.3176470588235294,0.6705882352941176,0.6274509803921569
5.00090259142865,0.8,0.3215686274509804,0.6627450980392157,0.6588235294117647
5.129130863003744,0.8,0.3254901960784314,0.6549019607843137,0.6901960784313725
5.257359134578837,0.8,0.3333333333333333,0.6431372549019608,0.7176470588235294
5.385587406153931,0.8,0.3411764705882353,0.6352941176470588,0.7490196078431373
5.513815677729025,0.8,0.3568627450980392,0.6196078431372549,0.7803921568627451
5.642043949304118,0.8,0.3803921568627451,0.6039215686274509,0.8
5.770272220879212,0.8,0.4117647058823529,0.5882352941176471,0.8
5.898500492454305,0.8,0.4470588235294118,0.5725490196078431,0.8
6.026728764029399,0.8,0.48627450980392156,0.5529411764705883,0.8
6.154957035604492,0.8,0.5254901960784314,0.5294117647058824,0.8
6.283185307179586,0.8,0.5686274509803921,0.5098039215686274,0.8
0.0,0.85,0.6039215686274509,0.5411764705882353,0.8509803921568627
0.1282282715750936,0.85,0.6470588235294118,0.5176470588235295,0.8509803921568627
0.2564565431501872,0.85,0.6901960784313725,0.4980392156862745,0.8509803921568627
0.38468481472528077,0.85,0.7294117647058823,0.4745098039215686,0.8509803921568627
0.5129130863003744,0.85,0.7725490196078432,0.4549019607843137,0.8509803921568627
0.641141357875468,0.85,0.807843137254902,0.43529411764705883,0.8509803921568627
0.7693696294505615,0.85,0.8431372549019608,0.4196078431372549,0.8509803921568627
0.8975979010256552,0.85,0.8509803921568627,0.41568627450980394,0.8509803921568627
1.0258261726007487,0.85,0.8509803921568627,0.41568627450980394,0.8509803921568627
1.1540544441758425,0.85,0.8509803921568627,0.41568627450980394,0.8509803921568627
1.282282715750936,0.85,0.8509803921568627,0.41568627450980394,0.8509803921568627
1.4105109873260295,0.85,0.8509803921568627,0.4235294117647059,0.807843137254902
1.538739258901123,0.85,0.8509803921568627,0.43529411764705883,0.7529411764705882
1.6669675304762168,0.85,0.8509803921568627,0.4470588235294118,0.6941176470588235
1.7951958020513104,0.85,0.8509803921568627,0.4549019607843137,0.6392156862745098
1.9234240736264039,0.85,0.8509803921568627,0.4666666666666667,0.5803921568627451
2.0516523452014974,0.85,0.8509803921568627,0.47843137254901963,0.5294117647058824
2.179880616776591,0.85,0.8509803921568627,0.48627450980392156,0.47843137254901963
2.308108888351685,0.85,0.8509803921568627,0.4980392156862745,0.43529411764705883
2.4363371599267785,0.85,0.8509803921568627,0.5058823529411764,0.39215686274509803
2.564565431501872,0.85,0.8509803921568627,0.5137254901960784,0.35294117647058826
2.6927937030769655,0.85,0.8509803921568627,0.5176470588235295,0.3176470588235294
2.821021974652059,0.85,0.8274509803921568,0.5333333333333333,0.2901960784313726
2.9492502462271526,0.85,0.803921568627451,0.5529411764705883,0.27058823529411763
3.077478517802246,0.85,0.7764705882352941,0.5686274509803921,0.25098039215686274
3.20570678937734,0.85,0.7450980392156863,0.5882352941176471,0.24313725490196078
3.3339350609524336,0.85,0.7098039215686275,0.6039215686274509,0.24705882352941178
3.462163332527527,0.85,0.6705882352941176,0.6235294117647059,0.25098039215686274
3.5903916041026207,0.85,0.6313725490196078,0.6431372549019608,0.2549019607843137
3.7186198756777142,0.85,0.5882352941176471,0.6627450980392157,0.26666666666666666
3.8468481472528078,0.85,0.5411764705882353,0.6823529411764706,0.2901960784313726
3.9750764188279013,0.85,0.4823529411764706,0.7019607843137254,0.32941176470588235
4.103304690402995,0.85,0.42745098039215684,0.7215686274509804,0.3843137254901961
4.231532961978089,0.85,0.3843137254901961,0.7294117647058823,0.4470588235294118
4.359761233553182,0.85,0.3568627450980392,0.7333333333333333,0.5019607843137255
4.487989505128276,0.85,0.3411764705882353,0.7333333333333333,0.5490196078431373
4.61621777670337,0.85,0.3333333333333333,0.7294117647058823,0.592156862745098
4.744446048278463,0.85,0.3333333333333333,0.7215686274509804,0.6313725490196078
4.872674319853557,0.85,0.33725490196078434,0.7137254901960784,0.6666666666666666
5.00090259142865,0.85,0.3411764705882353,0.7058823529411765,0.6980392156862745
5.129130863003744,0.85,0.34509803921568627,0.6941176470588235,0.7333333333333333
5.257359134578837,0.85,0.35294117647058826,0.6862745098039216,0.7647058823529411
5.385587406153931,0.85,0.36470588235294116,0.6745098039215687,0.796078431372549
5.513815677729025,0.85,0.3803921568627451,0.6588235294117647,0.8274509803921568
5.642043949304118,0.85,0.403921568627451,0.6431372549019608,0.8509803921568627
5.770272220879212,0.85,0.43529411764705883,0.6274509803921569,0.8509803921568627
5.898500492454305,0.85,0.4745098039215686,0.6078431372549019,0.8509803921568627
6.026728764029399,0.85,0.5176470588235295,0.5843137254901961,0.8509803921568627
6.154957035604492,0.85,0.5607843137254902,0.5647058823529412,0.8509803921568627
6.283185307179586,0.85,0.6039215686274509,0.5411764705882353,0.8509803921568627
0.0,0.9,0.6392156862745098,0.5725490196078431,0.9019607843137255
0.1282282715750936,0.9,0.6862745098039216,0.5490196078431373,0.9019607843137255
0.2564565431501872,0.9,0.7294117647058823,0.5254901960784314,0.9019607843137255
0.38468481472528077,0.9,0.7725490196078432,0.5058823529411764,0.9019607843137255
0.5129130863003744,0.9,0.8156862745098039,0.4823529411764706,0.9019607843137255
0.641141357875468,0.9,0.8549019607843137,0.4627450980392157,0.9019607843137255
0.7693696294505615,0.9,0.8941176470588236,0.44313725490196076,0.9019607843137255
0.8975979010256552,0.9,0.9019607843137255,0.4392156862745098,0.9019607843137255
1.0258261726007487,0.9,0.9019607843137255,0.4392156862745098,0.9019607843137255
1.1540544441758425,0.9,0.9019607843137255,0.4392156862745098,0.9019607843137255
1.282282715750936,0.9,0.9019607843137255,0.4392156862745098,0.9019607843137255
1.4105109873260295,0.9,0.8980392156862745,0.4470588235294118,0.8549019607843137
1.538739258901123,0.9,0.9019607843137255,0.4588235294117647,0.796078431372549
1.6669675304762168,0.9,0.9019607843137255,0.47058823529411764,0.7372549019607844
1.7951958020513104,0.9,0.9019607843137255,0.4823529411764706,0.6745098039215687
1.9234240736264039,0.9,0.9019607843137255,0.49411764705882355,0.615686274509804
2.0516523452014974,0.9,0.8980392156862745,0.5058823529411764,0.5607843137254902
2.179880616776591,0.9,0.9019607843137255,0.5176470588235295,0.5058823529411764
2.308108888351685,0.9,0.9019607843137255,0.5254901960784314,0.4588235294117647
2.4363371599267785,0.9,0.9019607843137255,0.5333333333333333,0.41568627450980394
2.564565431501872,0.9,0.9019607843137255,0.5411764705882353,0.37254901960784315
2.6927937030769655,0.9,0.9019607843137255,0.5490196078431373,0.3333333333333333
2.821021974652059,0.9,0.8784313725490196,0.5647058823529412,0.3058823529411765
2.9492502462271526,0.9,0.8509803921568627,0.5843137254901961,0.28627450980392155
3.077478517802246,0.9,0.8235294117647058,0.6039215686274509,0.26666666666666666
3.20570678937734,0.9,0.788235294117647,0.6196078431372549,0.25882352941176473
3.3339350609524336,0.9,0.7529411764705882,0.6392156862745098,0.2627450980392157
3.462163332527527,0.9,0.7137254901960784,0.6588235294117647,0.2627450980392157
3.5903916041026207,0.9,0.6705882352941176,0.6784313725490196,0.27058823529411763
3.7186198756777142,0.9,0.6235294117647059,0.7019607843137254,0.2823529411764706
3.8468481472528078,0.9,0.5725490196078431,0.7215686274509804,0.3058823529411765
3.9750764188279013,0.9,0.5098039215686274,0.7450980392156863,0.34901960784313724
4.103304690402995,0.9,0.4549019607843137,0.7647058823529411,0.40784313725490196
4.231532961978089,0.9,0.40784313725490196,0.7725490196078432,0.47058823529411764
4.359761233553182,0.9,0.3803921568627451,0.7764705882352941,0.5294117647058824
4.487989505128276,0.9,0.3607843137254902,0.7764705882352941,0.5843137254901961
4.61621777670337,0.9,0.35294117647058826,0.7686274509803922,0.6274509803921569
4.744446048278463,0.9,0.35294117647058826,0.7647058823529411,0.6705882352941176
4.872674319853557,0.9,0.3568627450980392,0.7529411764705882,0.7058823529411765
5.00090259142865,0.9,0.3607843137254902,0.7450980392156863,0.7411764705882353
5.129130863003744,0.9,0.3686274509803922,0.7372549019607844,0.7725490196078432
5.257359134578837,0.9,0.37254901960784315,0.7254901960784313,0.807843137254902
5.385587406153931,0.9,0.3843137254901961,0.7137254901960784,0.8431372549019608
5.513815677729025,0.9,0.4,0.6980392156862745,0.8784313725490196
5.642043949304118,0.9,0.42745098039215684,0.6823529411764706,0.9019607843137255
5.770272220879212,0.9,0.4627450980392157,0.6627450980392157,0.9019607843137255
5.898500492454305,0.9,0.5019607843137255,0.6431372549019608,0.9019607843137255
6.026728764029399,0.9,0.5450980392156862,0.6196078431372549,0.9019607843137255
6.154957035604492,0.9,0.592156862745098,0.596078431372549,0.9019607843137255
6.283185307179586,0.9,0.6392156862745098,0.5725490196078431,0.9019607843137255
0.0,0.95,0.6745098039215687,0.6039215686274509,0.9490196078431372
0.1282282715750936,0.95,0.7215686274509804,0.5803921568627451,0.9490196078431372
0.2564565431501872,0.95,0.7725490196078432,0.5568627450980392,0.9490196078431372
0.38468481472528077,0.95,0.8156862745098039,0.5333333333333333,0.9490196078431372
0.5129130863003744,0.95,0.8627450980392157,0.5098039215686274,0.9490196078431372
0.641141357875468,0.95,0.9019607843137255,0.48627450980392156,0.9490196078431372
0.7693696294505615,0.95,0.9450980392156862,0.4666666666666667,0.9490196078431372
0.8975979010256552,0.95,0.9490196078431372,0.4627450980392157,0.9490196078431372
1.0258261726007487,0.95,0.9490196078431372,0.4627450980392157,0.9490196078431372
1.1540544441758425,0.95,0.9490196078431372,0.4627450980392157,0.9490196078431372
1.282282715750936,0.95,0.9490196078431372,0.4627450980392157,0.9490196078431372
1.4105109873260295,0.95,0.9490196078431372,0.4745098039215686,0.9019607843137255
1.538739258901123,0.95,0.9490196078431372,0.48627450980392156,0.8431372549019608
1.6669675304762168,0.95,0.9490196078431372,0.4980392156862745,0.7764705882352941
1.7951958020513104,0.95,0.9490196078431372,0.5098039215686274,0.7137254901960784
1.9234240736264039,0.95,0.9490196078431372,0.5215686274509804,0.6509803921568628
2.0516523452014974,0.95,0.9490196078431372,0.5333333333333333,0.592156862745098
2.179880616776591,0.95,0.9490196078431372,0.5450980392156862,0.5372549019607843
2.308108888351685,0.95,0.9490196078431372,0.5529411764705883,0.48627450980392156
2.4363371599267785,0.95,0.9490196078431372,0.5647058823529412,0.4392156862745098
2.564565431501872,0.95,0.9490196078431372,0.5725490196078431,0.396078431372549
2.6927937030769655,0.95,0.9490196078431372,0.5803921568627451,0.35294117647058826
2.821021974652059,0.95,0.9254901960784314,0.596078431372549,0.3254901960784314
2.9492502462271526,0.95,0.8980392156862745,0.615686274509804,0.30196078431372547
3.077478517802246,0.95,0.8705882352941177,0.6352941176470588,0.2823529411764706
3.20570678937734,0.95,0.8313725490196079,0.6549019607843137,0.27450980392156865
3.3339350609524336,0.95,0.792156862745098,0.6745098039215687,0.27450980392156865
3.462163332527527,0.95,0.7529411764705882,0.6941176470588235,0.2784313725490196
3.5903916041026207,0.95,0.7058823529411765,0.7176470588235294,0.28627450980392155
3.7186198756777142,0.95,0.6588235294117647,0.7411764705882353,0.2980392156862745
3.8468481472528078,0.95,0.6039215686274509,0.7647058823529411,0.3215686274509804
3.9750764188279013,0.95,0.5411764705882353,0.788235294117647,0.3686274509803922
4.103304690402995,0.95,0.47843137254901963,0.803921568627451,0.43137254901960786
4.231532961978089,0.95,0.43137254901960786,0.8156862745098039,0.4980392156862745
4.359761233553182,0.95,0.4,0.8196078431372549,0.5607843137254902
4.487989505128276,0.95,0.3803921568627451,0.8196078431372549,0.615686274509804
4.61621777670337,0.95,0.37254901960784315,0.8117647058823529,0.6627450980392157
4.744446048278463,0.95,0.37254901960784315,0.803921568627451,0.7058823529411765
4.872674319853557,0.95,0.3764705882352941,0.796078431372549,0.7450980392156863
5.00090259142865,0.95,0.3803921568627451,0.788235294117647,0.7803921568627451
5.129130863003744,0.95,0.38823529411764707,0.7764705882352941,0.8156862745098039
5.257359134578837,0.95,0.396078431372549,0.7647058823529411,0.8549019607843137
5.385587406153931,0.95,0.40784313725490196,0.7529411764705882,0.8901960784313725
5.513815677729025,0.95,0.4235294117647059,0.7372549019607844,0.9254901960784314
5.642043949304118,0.95,0.45098039215686275,0.7176470588235294,0.9490196078431372
5.770272220879212,0.95,0.48627450980392156,0.7019607843137254,0.9490196078431372
5.898500492454305,0.95,0.5294117647058824,0.6784313725490196,0.9490196078431372
6.026728764029399,0.95,0.5764705882352941,0.6549019607843137,0.9490196078431372
6.154957035604492,0.95,0.6235294117647059,0.6313725490196078,0.9490196078431372
6.283185307179586,0.95,0.6745098039215687,0.6039215686274509,0.9490196078431372
0.0,1.0,0.7098039215686275,0.6352941176470588,1.0
0.1282282715750936,1.0,0.7607843137254902,0.611764705882353,1.0
0.2564565431501872,1.0,0.8117647058823529,0.5843137254901961,1.0
0.38468481472528077,1.0,0.8588235294117647,0.5607843137254902,1.0
0.5129130863003744,1.0,0.9058823529411765,0.5372549019607843,1.0
0.641141357875468,1.0,0.9529411764705882,0.5137254901960784,1.0
0.7693696294505615,1.0,0.9921568627450981,0.49411764705882355,1.0
0.8975979010256552,1.0,1.0,0.49019607843137253,1.0
1.0258261726007487,1.0,1.0,0.49019607843137253,1.0
1.1540544441758425,1.0,1.0,0.49019607843137253,1.0
1.282282715750936,1.0,1.0,0.49019607843137253,1.0
1.4105109873260295,1.0,1.0,0.4980392156862745,0.9490196078431372
1.538739258901123,1.0,1.0,0.5098039215686274,0.8862745098039215
1.6669675304762168,1.0,1.0,0.5254901960784314,0.8196078431372549
1.7951958020513104,1.0,1.0,0.5372549019607843,0.7490196078431373
1.9234240736264039,1.0,1.0,0.5490196078431373,0.6823529411764706
2.0516523452014974,1.0,1.0,0.5607843137254902,0.6235294117647059
2.179880616776591,1.0,1.0,0.5725490196078431,0.5647058823529412
2.308108888351685,1.0,1.0,0.5843137254901961,0.5098039215686274
2.4363371599267785,1.0,1.0,0.592156862745098,0.4627450980392157
2.564565431501872,1.0,1.0,0.6039215686274509,0.41568627450980394
2.6927937030769655,1.0,1.0,0.611764705882353,0.37254901960784315
2.821021974652059,1.0,0.9764705882352941,0.6274509803921569,0.3411764705882353
2.9492502462271526,1.0,0.9450980392156862,0.6509803921568628,0.3176470588235294
3.077478517802246,1.0,0.9137254901960784,0.6705882352941176,0.29411764705882354
3.20570678937734,1.0,0.8784313725490196,0.6901960784313725,0.28627450980392155
3.3339350609524336,1.0,0.8352941176470589,0.7098039215686275,0.2901960784313726
3.462163332527527,1.0,0.792156862745098,0.7333333333333333,0.29411764705882354
3.5903916041026207,1.0,0.7450980392156863,0.7529411764705882,0.2980392156862745
3.7186198756777142,1.0,0.6941176470588235,0.7764705882352941,0.3137254901960784
3.8468481472528078,1.0,0.6352941176470588,0.803921568627451,0.3411764705882353
3.9750764188279013,1.0,0.5686274509803921,0.8274509803921568,0.38823529411764707
4.103304690402995,1.0,0.5019607843137255,0.8470588235294118,0.4549019607843137
4.231532961978089,1.0,0.4549019607843137,0.8588235294117647,0.5254901960784314
4.359761233553182,1.0,0.4196078431372549,0.8627450980392157,0.5882352941176471
4.487989505128276,1.0,0.4,0.8627450980392157,0.6470588235294118
4.61621777670337,1.0,0.39215686274509803,0.8549019607843137,0.6980392156862745
4.744446048278463,1.0,0.39215686274509803,0.8470588235294118,0.7450980392156863
4.872674319853557,1.0,0.396078431372549,0.8392156862745098,0.7843137254901961
5.00090259142865,1.0,0.4,0.8274509803921568,0.8235294117647058
5.129130863003744,1.0,0.40784313725490196,0.8196078431372549,0.8588235294117647
5.257359134578837,1.0,0.41568627450980394,0.807843137254902,0.8980392156862745
5.385587406153931,1.0,0.42745098039215684,0.792156862745098,0.9372549019607843
5.513815677729025,1.0,0.4470588235294118,0.7764705882352941,0.9725490196078431
5.642043949304118,1.0,0.4745098039215686,0.7568627450980392,1.0
5.770272220879212,1.0,0.5137254901960784,0.7372549019607844,1.0
5.898500492454305,1.0,0.5568627450980392,0.7137254901960784,1.0
6.026728764029399,1.0,0.6078431372549019,0.6901960784313725,1.0
6.154957035604492,1.0,0.6588235294117647,0.6627450980392157,1.0
6.283185307179586,1.0,0.7098039215686275,0.6352941176470588,1.0


==> data/diff_field.csv <==
PlaneYZ_y,PlaneYZ_z,PlaneYZ_f,PlaneXZ_x,PlaneXZ_z,PlaneXZ_f,PlaneXY_x,PlaneXY_y,PlaneXY_f
-0.045,-0.045,0.0007619858085046075,-0.045,-0.045,0.0007138517736235984,-0.045,-0.045,0.000261745938492836
-0.045,-0.0405,0.000639868335755483,-0.045,-0.0405,0.0006501599846307778,-0.045,-0.0405,0.00029961826617109035
-0.045,-0.036,0.000537544890806746,-0.045,-0.036,0.000554538832260085,-0.045,-0.036,0.0003433670034646799
-0.045,-0.0315,0.0004534204562124263,-0.045,-0.0315,0.000446704800070954,-0.045,-0.0315,0.0003672636520789902
-0.045,-0.027,0.0003851284563655191,-0.045,-0.027,0.00034315482789496073,-0.045,-0.027,0.0003711474093128105
-0.045,-0.0225,0.0003294954534570056,-0.045,-0.0225,0.0002578793258653348,-0.045,-0.0225,0.0003598097759617522
-0.045,-0.018,0.00028292500358319326,-0.045,-0.018,0.00020213811679085266,-0.045,-0.018,0.0003379521026698354
-0.045,-0.0135,0.00024202475511489525,-0.045,-0.0135,0.00017945951988970166,-0.045,-0.0135,0.0003090558077276236
-0.045,-0.009,0.0002041868673925086,-0.045,-0.009,0.00017993755942968026,-0.045,-0.009,0.000275390329923842
-0.045,-0.0045,0.00016793505997597012,-0.045,-0.0045,0.00018918749089735331,-0.045,-0.0045,0.00023841279620954474
-0.045,0.0,0.0001331156827689582,-0.045,0.0,0.00019923337166540434,-0.045,0.0,0.00019923337166540434
-0.045,0.0045,0.00010138078536403507,-0.045,0.0045,0.00020790543664917361,-0.045,0.0045,0.00015896689073117404
-0.045,0.009,7.808858798753544e-5,-0.045,0.009,0.00021497438713706686,-0.045,0.009,0.00011901514556869613
-0.045,0.0135,7.4789411782547e-5,-0.045,0.0135,0.0002203691005151663,-0.045,0.0135,8.220517821476496e-5
-0.045,0.018,9.843124823364385e-5,-0.045,0.018,0.00022539355487683122,-0.045,0.018,5.990482925336531e-5
-0.045,0.0225,0.0001431900954830307,-0.045,0.0225,0.00023658782097077396,-0.045,0.0225,7.942498089436735e-5
-0.045,0.027,0.00020602928153338088,-0.045,0.027,0.00026908544055820403,-0.045,0.027,0.00013934612660133962
-0.045,0.0315,0.0002893515467992708,-0.045,0.0315,0.0003412238271737364,-0.045,0.0315,0.00022984764631235372
-0.045,0.036,0.0003977077263778782,-0.045,0.036,0.0004621964738132757,-0.045,0.036,0.000353693827376973
-0.045,0.0405,0.0005360289130361713,-0.045,0.0405,0.0006300622292443923,-0.045,0.0405,0.0005166174201053471
-0.045,0.045,0.0007088657123859216,-0.045,0.045,0.0008371032925763788,-0.045,0.045,0.0007239298331828123
-0.0405,-0.045,0.0006521170920087767,-0.0405,-0.045,0.00046393832171476724,-0.0405,-0.045,0.00030919901799309976
-0.0405,-0.0405,0.0005617512539596014,-0.0405,-0.0405,0.0004520357286306586,-0.0405,-0.0405,0.0002631155978726909
-0.0405,-0.036,0.00048447750177314287,-0.0405,-0.036,0.00040582610910362476,-0.0405,-0.036,0.0002680161886186069
-0.0405,-0.0315,0.0004183360153794025,-0.0405,-0.0315,0.0003416276029675337,-0.0405,-0.0315,0.00028250417828903457
-0.0405,-0.027,0.00036152715164855314,-0.0405,-0.027,0.000273393898621915,-0.0405,-0.027,0.00028986732103909203
-0.0405,-0.0225,0.0003122045792786767,-0.0405,-0.0225,0.0002128641519588638,-0.0405,-0.0225,0.0002870468837029735
-0.0405,-0.018,0.00026851238991808425,-0.0405,-0.018,0.00016968706137919504,-0.0405,-0.018,0.0002751688763809674
-0.0405,-0.0135,0.00022874610096971956,-0.0405,-0.0135,0.0001492566038779595,-0.0405,-0.0135,0.0002561016007876757
-0.0405,-0.009,0.00019154073210810867,-0.0405,-0.009,0.0001484487721264623,-0.0405,-0.009,0.00023151114700778753
-0.0405,-0.0045,0.0001560521136239066,-0.0405,-0.0045,0.00015821318732321606,-0.0405,-0.0045,0.00020280012710676885
-0.0405,0.0,0.00012222903086763845,-0.0405,0.0,0.00017136300204107998,-0.0405,0.0,0.00017136300204107998
-0.0405,0.0045,9.1624601881763e-5,-0.0405,0.0045,0.00018454779701332957,-0.0405,0.0045,0.00013904627700082894
-0.0405,0.009,7.010312831089834e-5,-0.0405,0.009,0.0001965766010173236,-0.0405,0.009,0.00010920292794129237
-0.0405,0.0135,7.057045696448234e-5,-0.0405,0.0135,0.0002075940228353785,-0.0405,0.0135,8.949899671617813e-5
-0.0405,0.018,9.763476047765668e-5,-0.0405,0.018,0.0002200132214571086,-0.0405,0.018,9.36849147182214e-5
-0.0405,0.0225,0.0001425371992908341,-0.0405,0.0225,0.00024036801450045558,-0.0405,0.0225,0.0001282096425301631
-0.0405,0.027,0.00020106113838837803,-0.0405,0.027,0.0002794125826369397,-0.0405,0.027,0.00018807481332543078
-0.0405,0.0315,0.00027391718337888173,-0.0405,0.0315,0.00034750998548729043,-0.0405,0.0315,0.0002714119734226329
-0.0405,0.036,0.0003636770126509093,-0.0405,0.036,0.00044879740576562294,-0.0405,0.036,0.00038057312612688914
-0.0405,0.0405,0.00047342444765437425,-0.0405,0.0405,0.0005803265165605695,-0.0405,0.0405,0.0005190459506759725
-0.0405,0.045,0.0006061122047615407,-0.0405,0.045,0.0007341292086007056,-0.0405,0.045,0.0006897814280623647
-0.036,-0.045,0.0005544959941555593,-0.036,-0.045,0.00029138276754219194,-0.036,-0.045,0.0003674998397147578
-0.036,-0.0405,0.00048622422074241187,-0.036,-0.0405,0.0003082044085910812,-0.036,-0.0405,0.00028312989281321335
-0.036,-0.036,0.00042803542123709306,-0.036,-0.036,0.0002945237297662522,-0.036,-0.036,0.00024949009108468255
-0.036,-0.0315,0.00037707438752271403,-0.036,-0.0315,0.0002612057529641992,-0.036,-0.0315,0.00024177814223359754
-0.036,-0.027,0.00033142095501233665,-0.036,-0.027,0.00021919751158815527,-0.036,-0.027,0.00024063151547958636
-0.036,-0.0225,0.00028966155320731056,-0.036,-0.0225,0.00017809674312656756,-0.036,-0.0225,0.0002370355311746629
-0.036,-0.018,0.0002506922674300275,-0.036,-0.018,0.00014602056001731539,-0.036,-0.018,0.00022827376715452694
-0.036,-0.0135,0.0002136509904536205,-0.036,-0.0135,0.0001287037730947157,-0.036,-0.0135,0.000214197320686034
-0.036,-0.009,0.00017792302389866034,-0.036,-0.009,0.0001268033350506992,-0.036,-0.009,0.00019553428463795616
-0.036,-0.0045,0.00014322875646838792,-0.036,-0.0045,0.0001355451358986875,-0.036,-0.0045,0.0001733746182537379
-0.036,0.0,0.0001099341506183035,-0.036,0.0,0.00014923299226283576,-0.036,0.0,0.00014923299226283576
-0.036,0.0045,8.01783261033193e-5,-0.036,0.0045,0.00016429518450628705,-0.036,0.0045,0.0001255626280599768
-0.036,0.009,6.159013440065763e-5,-0.036,0.009,0.00017925934345563226,-0.036,0.009,0.00010693738736273212
-0.036,0.0135,6.82514584911293e-5,-0.036,0.0135,0.00019445311628685233,-0.036,0.0135,0.00010129158271493597
-0.036,0.018,9.91137075288925e-5,-0.036,0.018,0.0002124302892286244,-0.036,0.018,0.00011643848228379302
-0.036,0.0225,0.00014344065848338644,-0.036,0.0225,0.00023841924591010456,-0.036,0.0225,0.00015309650272727528
-0.036,0.027,0.0001973048827851722,-0.036,0.027,0.00027926092201729897,-0.036,0.027,0.0002084663073817749
-0.036,0.0315,0.0002606663806286526,-0.036,0.0315,0.000340294430373056,-0.036,0.0315,0.00028177623527976563
-0.036,0.036,0.0003347954425687464,-0.036,0.036,0.0004224698449657636,-0.036,0.036,0.00037413102459513267
-0.036,0.0405,0.00042134460068612235,-0.036,0.0405,0.0005217584863496422,-0.036,0.0405,0.00048703183630701314
-0.036,0.045,0.0005218919801234016,-0.036,0.045,0.0006298926802587746,-0.036,0.045,0.000621332459086601
-0.0315,-0.045,0.0004750985026865256,-0.0315,-0.045,0.0001999828787010416,-0.0315,-0.045,0.0003906891656588508
-0.0315,-0.0405,0.00041936940338702886,-0.0315,-0.0405,0.00021671186026612528,-0.0315,-0.0405,0.00029916979922859385
-0.0315,-0.036,0.00037346112677848827,-0.0315,-0.036,0.00021797096442699687,-0.0315,-0.036,0.000247571597427459
-0.0315,-0.0315,0.00033333361808353395,-0.0315,-0.0315,0.00020314385739757972,-0.0315,-0.0315,0.00022245541410766215
-0.0315,-0.027,0.00029652287418601716,-0.0315,-0.027,0.00017850635156359105,-0.0315,-0.027,0.0002103154295327641
-0.0315,-0.0225,0.00026153393067010765,-0.0315,-0.0225,0.0001510910078870956,-0.0315,-0.0225,0.0002018573308267489
-0.0315,-0.018,0.00022746887628469705,-0.0315,-0.018,0.00012739801235353142,-0.0315,-0.018,0.0001924261035035323
-0.0315,-0.0135,0.00019381557433954333,-0.0315,-0.0135,0.00011279104523164749,-0.0315,-0.0135,0.0001802995749067058
-0.0315,-0.009,0.00016035283522925707,-0.0315,-0.009,0.00010983276483465725,-0.0315,-0.009,0.00016526193273014246
-0.0315,-0.0045,0.00012719408536445467,-0.0315,-0.0045,0.00011682058667369192,-0.0315,-0.0045,0.00014794314329732614
-0.0315,0.0,9.516344775344319e-5,-0.0315,0.0,0.00012975054420788054,-0.0315,0.0,0.00012975054420788054
-0.0315,0.0045,6.737335000496419e-5,-0.0315,0.0045,0.00014535826842723516,-0.0315,0.0045,0.00011329504717205887
-0.0315,0.009,5.414368621174013e-5,-0.0315,0.009,0.0001621525936746407,-0.0315,0.009,0.00010315954865488909
-0.0315,0.0135,6.840859085634287e-5,-0.0315,0.0135,0.00018043664751888337,-0.0315,0.0135,0.00010555262980023347
-0.0315,0.018,0.00010209434702440001,-0.0315,0.018,0.00020230836261884384,-0.0315,0.018,0.00012452420481284996
-0.0315,0.0225,0.0001451454244565044,-0.0315,0.0225,0.00023135409795494377,-0.0315,0.0225,0.0001594861404991329
-0.0315,0.027,0.00019462080550278267,-0.0315,0.027,0.000271420123735495,-0.0315,0.027,0.00020846842673829356
-0.0315,0.0315,0.0002501721707549872,-0.0315,0.0315,0.0003246562026895927,-0.0315,0.0315,0.0002705716936937158
-0.0315,0.036,0.00031222136246958235,-0.0315,0.036,0.00038997369816580273,-0.0315,0.036,0.00034571644109962897
-0.0315,0.0405,0.0003813573075896159,-0.0315,0.0405,0.000462584324046877,-0.0315,0.0405,0.00043377246535562076
-0.0315,0.045,0.00045803102435033346,-0.0315,0.045,0.000534286966022938,-0.0315,0.045,0.0005338629595220024
-0.027,-0.045,0.0004151995210671846,-0.027,-0.045,0.00018626701610197796,-0.027,-0.045,0.00037978245101969447
-0.027,-0.0405,0.0003646703857793727,-0.027,-0.0405,0.00017640438213612435,-0.027,-0.0405,0.00029591359930783055
-0.027,-0.036,0.00032512395685052007,-0.027,-0.036,0.00017455853003113376,-0.027,-0.036,0.00024127052574062565
-0.027,-0.0315,0.0002914980271910684,-0.027,-0.0315,0.00016612224995299246,-0.027,-0.0315,0.00020814830854250306
-0.027,-0.027,0.0002606762569093579,-0.027,-0.027,0.00015041422098279386,-0.027,-0.027,0.0001883544404983726
-0.027,-0.0225,0.00023083564804074155,-0.027,-0.0225,0.00013100848826656152,-0.027,-0.0225,0.00017501969797547928
-0.027,-0.018,0.0002009840505930264,-0.027,-0.018,0.00011244996757018449,-0.027,-0.018,0.00016365364149524073
-0.027,-0.0135,0.00017066615149470177,-0.027,-0.0135,9.926719214025551e-5,-0.027,-0.0135,0.00015192452111390268
-0.027,-0.009,0.00013981250619669514,-0.027,-0.009,9.485136712839401e-5,-0.027,-0.009,0.00013899517142602316
-0.027,-0.0045,0.00010877242873387339,-0.027,-0.0045,9.965937952665338e-5,-0.027,-0.0045,0.00012506255303202984
-0.027,0.0,7.881734893155937e-5,-0.027,0.0,0.00011128298464410605,-0.027,0.0,0.00011128298464410605
-0.027,0.0045,5.447828852647288e-5,-0.027,0.0045,0.00012690849612225576,-0.027,0.0045,0.0001000769136372781
-0.027,0.009,4.929673964759958e-5,-0.027,0.009,0.00014501257571522812,-0.027,0.009,9.544569561255697e-5
-0.027,0.0135,7.074948897033662e-5,-0.027,0.0135,0.00016563897613061616,-0.027,0.0135,0.00010188103198427474
-0.027,0.018,0.00010584472657383557,-0.027,0.018,0.00019014556119008056,-0.027,0.018,0.00012143002052719176
-0.027,0.0225,0.00014719223134291632,-0.027,0.0225,0.00022060538198896367,-0.027,0.0225,0.00015306872802533535
-0.027,0.027,0.00019286146079239706,-0.027,0.027,0.00025876740824077774,-0.027,0.027,0.00019503880731956027
-0.027,0.0315,0.0002424161651242549,-0.027,0.0315,0.00030483721090465926,-0.027,0.0315,0.00024607755212824827
-0.027,0.036,0.00029578014892293414,-0.027,0.036,0.0003565792354719979,-0.027,0.036,0.0003051704537504067
-0.027,0.0405,0.00035284407854834296,-0.027,0.0405,0.0004089999762573895,-0.027,0.0405,0.0003709850224787609
-0.027,0.045,0.0004132566794071006,-0.027,0.045,0.0004546664035797675,-0.027,0.045,0.00044142187918217037
-0.0225,-0.045,0.0003715021821392859,-0.0225,-0.045,0.000211324270490701,-0.0225,-0.045,0.0003441201616131774
-0.0225,-0.0405,0.00032229521726046093,-0.0225,-0.0405,0.00017517957427727672,-0.0225,-0.0405,0.00027510966987602905
-0.0225,-0.036,0.00028520435430942674,-0.0225,-0.036,0.00015974785593115035,-0.0225,-0.036,0.00022568601105417332
-0.0225,-0.0315,0.0002547164743189686,-0.0225,-0.0315,0.00014810856534062182,-0.0225,-0.0315,0.00019168747490387733
-0.0225,-0.027,0.00022729933283742842,-0.0225,-0.027,0.00013412363337997462,-0.0225,-0.027,0.0001685917964551364
-0.0225,-0.0225,0.0002008217250033972,-0.0225,-0.0225,0.00011767011547192845,-0.0225,-0.0225,0.00015215475091027102
-0.0225,-0.018,0.00017410098387485504,-0.0225,-0.018,0.00010105129905479423,-0.0225,-0.018,0.00013905995286389483
-0.0225,-0.0135,0.00014659517690237796,-0.0225,-0.0135,8.759805927425457e-5,-0.0225,-0.0135,0.00012717251140201475
-0.0225,-0.009,0.00011824033048885848,-0.0225,-0.009,8.087981028321671e-5,-0.0225,-0.009,0.00011544880057059483
-0.0225,-0.0045,8.95104003523483e-5,-0.0225,-0.0045,8.300187189274461e-5,-0.0225,-0.0045,0.00010379189564818918
-0.0225,0.0,6.216260734230554e-5,-0.0225,0.0,9.307560797266612e-5,-0.0225,0.0,9.307560797266612e-5
-0.0225,0.0045,4.292285008912725e-5,-0.0225,0.0045,0.00010863017326590776,-0.0225,0.0045,8.538368554473368e-5
-0.0225,0.009,4.770814960977805e-5,-0.0225,0.009,0.00012788015765559973,-0.0225,0.009,8.402914342176702e-5
-0.0225,0.0135,7.436873015964634e-5,-0.0225,0.0135,0.00015037619594941582,-0.0225,0.0135,9.221095855764286e-5
-0.0225,0.018,0.0001096538812708384,-0.0225,0.018,0.0001766623620360246,-0.0225,0.018,0.00011084057756383855
-0.0225,0.0225,0.00014912458896391322,-0.0225,0.0225,0.00020762017745848616,-0.0225,0.0225,0.00013866950641911415
-0.0225,0.027,0.00019162013771568042,-0.0225,0.027,0.0002436641655402423,-0.0225,0.027,0.00017397993125975146
-0.0225,0.0315,0.00023672918815583505,-0.0225,0.0315,0.0002839535661538582,-0.0225,0.0315,0.0002152446996878939
-0.0225,0.036,0.0002841319952804738,-0.0225,0.036,0.0003258427018164481,-0.0225,0.036,0.00026090751829941196
-0.0225,0.0405,0.0003333370426069287,-0.0225,0.0405,0.0003647666193609366,-0.0225,0.0405,0.00030903749229674467
-0.0225,0.045,0.0003835399454300516,-0.0225,0.045,0.0003949080392611294,-0.0225,0.045,0.0003571578168688135
-0.018,-0.045,0.0003387916982052624,-0.018,-0.045,0.0002414862385157518,-0.018,-0.045,0.00029383679023723005
-0.018,-0.0405,0.0002901092805638163,-0.018,-0.0405,0.00019125241941872652,-0.018,-0.0405,0.00024260169163704996
-0.018,-0.036,0.0002538142866371123,-0.018,-0.036,0.00016320809959067674,-0.018,-0.036,0.00020238061804626347
-0.018,-0.0315,0.00022451254392378097,-0.018,-0.0315,0.00014447905229588104,-0.018,-0.0315,0.00017166830416658155
-0.018,-0.027,0.00019865385237482962,-0.018,-0.027,0.0001277850389458697,-0.018,-0.027,0.00014854393658681367
-0.018,-0.0225,0.0001740100368079718,-0.018,-0.0225,0.0001106627453807441,-0.018,-0.0225,0.00013090675881541848
-0.018,-0.018,0.0001492782474615735,-0.018,-0.018,9.344922989761769e-5,-0.018,-0.018,0.00011680159914996544
-0.018,-0.0135,0.0001238128435121794,-0.018,-0.0135,7.812288972069128e-5,-0.018,-0.0135,0.00010470314881103748
-0.018,-0.009,9.74930372816152e-5,-0.018,-0.009,6.79627537806854e-5,-0.018,-0.009,9.368290019327776e-5
-0.018,-0.0045,7.085393617664808e-5,-0.018,-0.0045,6.654745821719956e-5,-0.018,-0.0045,8.351221769129714e-5
-0.018,0.0,4.628092321426237e-5,-0.018,0.0,7.482593638598189e-5,-0.018,0.0,7.482593638598189e-5
-0.018,0.0045,3.4049380477579664e-5,-0.018,0.0045,9.046247442938068e-5,-0.018,0.0045,6.937453766207601e-5
-0.018,0.009,4.8754192262798416e-5,-0.018,0.009,0.00011092648392237387,-0.018,0.009,6.989328728816075e-5
-0.018,0.0135,7.822752052892309e-5,-0.018,0.0135,0.00013502871157682785,-0.018,0.0135,7.866804638602722e-5
-0.018,0.018,0.00011288270847064399,-0.018,0.018,0.00016256328824063168,-0.018,0.018,9.589064912150785e-5
-0.018,0.0225,0.00015045467461754732,-0.018,0.0225,0.00019360129096824365,-0.018,0.0225,0.00012019618093259516
-0.018,0.027,0.00019030072693766592,-0.018,0.027,0.00022783140405275708,-0.018,0.027,0.00014996617158271447
-0.018,0.0315,0.00023208149738045098,-0.018,0.0315,0.00026401169267962593,-0.018,0.0315,0.00018369006880738443
-0.018,0.036,0.0002753882546519945,-0.018,0.036,0.00029964238769235985,-0.018,0.036,0.000219821716526675
-0.018,0.0405,0.0003195654091876874,-0.018,0.0405,0.0003310809273275788,-0.018,0.0405,0.00025670895890723424
-0.018,0.045,0.0003636355583902349,-0.018,0.045,0.000354653532407454,-0.018,0.045,0.0002928906251323667
-0.0135,-0.045,0.0003133933911391941,-0.0135,-0.045,0.0002659171635891485,-0.0135,-0.045,0.00023835369218381863
-0.0135,-0.0405,0.00026571370004692646,-0.0135,-0.0405,0.0002097732776949271,-0.0135,-0.0405,0.0002047373395362707
-0.0135,-0.036,0.00023000012300049969,-0.0135,-0.036,0.00017391731086550385,-0.0135,-0.036,0.00017484862808807568
-0.0135,-0.0315,0.0002011616083738072,-0.0135,-0.0315,0.00014889835976471724,-0.0135,-0.0315,0.00014926236898173532
-0.0135,-0.027,0.0001758760018220185,-0.0135,-0.027,0.00012829616340847487,-0.0135,-0.027,0.00012794939679854026
-0.0135,-0.0225,0.00015202765072471925,-0.0135,-0.0225,0.00010887007248462489,-0.0135,-0.0225,0.00011042481601218146
-0.0135,-0.018,0.00012832813136108844,-0.0135,-0.018,8.970792262823663e-5,-0.0135,-0.018,9.593863363177995e-5
-0.0135,-0.0135,0.00010408701510554176,-0.0135,-0.0135,7.154264885215723e-5,-0.0135,-0.0135,8.369246122046493e-5
-0.0135,-0.009,7.912072396971205e-5,-0.0135,-0.009,5.68685256578575e-5,-0.0135,-0.009,7.305942025918679e-5
-0.0135,-0.0045,5.397532566830032e-5,-0.0135,-0.0045,5.048682784089023e-5,-0.0135,-0.0045,6.381426730029646e-5
-0.0135,0.0,3.191953433661518e-5,-0.0135,0.0,5.6429890575361135e-5,-0.0135,0.0,5.6429890575361135e-5
-0.0135,0.0045,2.8766333345628612e-5,-0.0135,0.0045,7.24922550738878e-5,-0.0135,0.0045,5.241656589251589e-5
-0.0135,0.009,5.104085555230842e-5,-0.0135,0.009,9.44218015847168e-5,-0.0135,0.009,5.412072179391918e-5
-0.0135,0.0135,8.145959213727642e-5,-0.0135,0.0135,0.00012000854861349973,-0.0135,0.0135,6.314728140925116e-5
-0.0135,0.018,0.00011501463997556414,-0.0135,0.018,0.00014847751657552028,-0.0135,0.018,7.913466607082842e-5
-0.0135,0.0225,0.00015073056746760932,-0.0135,0.0225,0.00017947266732597217,-0.0135,0.0225,0.00010071349444606601
-0.0135,0.027,0.00018829377937090152,-0.0135,0.027,0.0002124171442670646,-0.0135,0.027,0.00012655381041139547
-0.0135,0.0315,0.00022744537214594975,-0.0135,0.0315,0.00024609941447657557,-0.0135,0.0315,0.00015553889617122362
-0.0135,0.036,0.00026776668482210637,-0.0135,0.036,0.00027849551540020474,-0.0135,0.036,0.0001867661962874253
-0.0135,0.0405,0.00030856553503358694,-0.0135,0.0405,0.0003070483850483664,-0.0135,0.0405,0.0002198487797893731
-0.0135,0.045,0.0003488767162175184,-0.0135,0.045,0.00033000929507959203,-0.0135,0.045,0.00025579886114232895
-0.009,-0.045,0.0002950101524394102,-0.009,-0.045,0.0002821981425215428,-0.009,-0.045,0.00018657566430246172
-0.009,-0.0405,0.0002480859124911786,-0.009,-0.0405,0.00022444366080483374,-0.009,-0.0405,0.00016765449567105131
-0.009,-0.036,0.00021288392116552588,-0.009,-0.036,0.0001849108834522242,-0.009,-0.036,0.0001470979026460283
-0.009,-0.0315,0.00018435048026835697,-0.009,-0.0315,0.0001560447569398879,-0.009,-0.0315,0.0001267600966548113
-0.009,-0.027,0.00015929674547767722,-0.009,-0.027,0.00013239918069778744,-0.009,-0.027,0.00010784057924455094
-0.009,-0.0225,0.0001357371346973932,-0.009,-0.0225,0.00011072545340548654,-0.009,-0.0225,9.097170248709945e-5
-0.009,-0.018,0.00011245881152028007,-0.009,-0.018,8.95206142766661e-5,-0.009,-0.018,7.634427137303473e-5
-0.009,-0.0135,8.877924217122628e-5,-0.009,-0.0135,6.857309892337917e-5,-0.009,-0.0135,6.385064893014654e-5
-0.009,-0.009,6.445301457219953e-5,-0.009,-0.009,4.91007203320405e-5,-0.009,-0.009,5.325708517242568e-5
-0.009,-0.0045,3.9911598736007115e-5,-0.009,-0.0045,3.570468907101417e-5,-0.009,-0.0045,4.44512426316963e-5
-0.009,0.0,1.9469486211603296e-5,-0.009,0.0,3.784999380978099e-5,-0.009,0.0,3.784999380978099e-5
-0.009,0.0045,2.680792549334937e-5,-0.009,0.0045,5.4993318436858866e-5,-0.009,0.0045,3.49179522782067e-5
-0.009,0.009,5.3233994030200515e-5,-0.009,0.009,7.880622618454836e-5,-0.009,0.009,3.7829633670167384e-5
-0.009,0.0135,8.346388631535884e-5,-0.009,0.0135,0.00010580092620777048,-0.009,0.0135,4.7423551957371766e-5
-0.009,0.018,0.00011569156458965476,-0.009,0.018,0.00013498445930774168,-0.009,0.018,6.272857343315818e-5
-0.009,0.0225,0.0001496184634570683,-0.009,0.0225,0.00016593829486510905,-0.009,0.0225,8.255774426271046e-5
-0.009,0.027,0.00018513365054138376,-0.009,0.027,0.00019814707432386436,-0.009,0.027,0.00010613291538074446
-0.009,0.0315,0.00022205321545959686,-0.009,0.0315,0.0002306844309430859,-0.009,0.0315,0.00013306593314722496
-0.009,0.036,0.00025999079195038015,-0.009,0.036,0.0002621213412166827,-0.009,0.036,0.00016353142729680657
-0.009,0.0405,0.0002982975731419993,-0.009,0.0405,0.000290828486040519,-0.009,0.0405,0.00019886593415358874
-0.009,0.045,0.0003361503937191093,-0.009,0.045,0.00031616616616465603,-0.009,0.045,0.00024265349113621637
-0.0045,-0.045,0.0002858916164141543,-0.0045,-0.045,0.00028951405053423,-0.0045,-0.045,0.00014809727112757046
-0.0045,-0.0405,0.0002376920630554758,-0.0045,-0.0405,0.0002329246539579119,-0.0045,-0.0405,0.00013776436903702402
-0.0045,-0.036,0.00020213382411155188,-0.0045,-0.036,0.00019296606444137586,-0.0045,-0.036,0.00012365812335188696
-0.0045,-0.0315,0.00017364330303340424,-0.0045,-0.0315,0.00016286012867242002,-0.0045,-0.0315,0.0001073237937142274
-0.0045,-0.027,0.00014875469710817342,-0.0045,-0.027,0.00013782634403392135,-0.0045,-0.027,9.033848762069527e-5
-0.0045,-0.0225,0.00012538622284093468,-0.0045,-0.0225,0.00011487991211953959,-0.0045,-0.0225,7.392763208555101e-5
-0.0045,-0.018,0.00010231546867610828,-0.0045,-0.018,9.238835947409319e-5,-0.0045,-0.018,5.89032403778181e-5
-0.0045,-0.0135,7.885875951725762e-5,-0.0045,-0.0135,6.964158661679346e-5,-0.0045,-0.0135,4.5709798606623464e-5
-0.0045,-0.009,5.4701264590190236e-5,-0.0045,-0.009,4.666983406954722e-5,-0.0045,-0.009,3.4518633441894794e-5
-0.0045,-0.0045,2.9942338659171597e-5,-0.0045,-0.0045,2.522105304771899e-5,-0.0045,-0.0045,2.543021141357683e-5
-0.0045,0.0,8.956065691987774e-6,-0.0045,0.0,1.9055511373280712e-5,-0.0045,0.0,1.9055511373280712e-5
-0.0045,0.0045,2.6639722014453074e-5,-0.0045,0.0045,3.877559651390212e-5,-0.0045,0.0045,1.7573098849351e-5
-0.0045,0.009,5.4440930839414216e-5,-0.0045,0.009,6.489234354435708e-5,-0.0045,0.009,2.295819419116119e-5
-0.0045,0.0135,8.390711151468133e-5,-0.0045,0.0135,9.305869399310478e-5,-0.0045,0.0135,3.386161116195079e-5
-0.0045,0.018,0.00011474498571816016,-0.0045,0.018,0.00012267759645425864,-0.0045,0.018,4.8847888745715654e-5
-0.0045,0.0225,0.00014697271946314527,-0.0045,0.0225,0.00015357173313610981,-0.0045,0.0225,6.750164713876104e-5
-0.0045,0.027,0.00018060218884030093,-0.0045,0.027,0.0001854919850373328,-0.0045,0.027,8.986885203976735e-5
-0.0045,0.0315,0.00021552166967285188,-0.0045,0.0315,0.0002179276884899387,-0.0045,0.0315,0.00011638895670222373
-0.0045,0.036,0.00025141178041738566,-0.0045,0.036,0.0002500497091901361,-0.0045,0.036,0.00014825271151240276
-0.0045,0.0405,0.00028773593674781496,-0.0045,0.0405,0.0002809052412904581,-0.0045,0.0405,0.00018808286022093087
-0.0045,0.045,0.0003239280613328147,-0.0045,0.045,0.0003101786834173011,-0.0045,0.045,0.0002408057791993845
0.0,-0.045,0.000287797045349651,0.0,-0.045,0.000287797045349651,0.0,-0.045,0.0001331156827689582
0.0,-0.0405,0.00023504258872779414,0.0,-0.0405,0.00023504258872779414,0.0,-0.0405,0.00012222903086763845
0.0,-0.036,0.00019749467675795617,0.0,-0.036,0.00019749467675795617,0.0,-0.036,0.0001099341506183035
0.0,-0.0315,0.00016849327634916675,0.0,-0.0315,0.00016849327634916675,0.0,-0.0315,9.516344775344319e-5
0.0,-0.027,0.0001437485223031578,0.0,-0.027,0.0001437485223031578,0.0,-0.027,7.881734893155937e-5
0.0,-0.0225,0.00012070690082494673,0.0,-0.0225,0.00012070690082494673,0.0,-0.0225,6.216260734230554e-5
0.0,-0.018,9.79448632933586e-5,0.0,-0.018,9.79448632933586e-5,0.0,-0.018,4.628092321426237e-5
0.0,-0.0135,7.472627661613622e-5,0.0,-0.0135,7.472627661613622e-5,0.0,-0.0135,3.191953433661518e-5
0.0,-0.009,5.0717706607183365e-5,0.0,-0.009,5.0717706607183365e-5,0.0,-0.009,1.9469486211603296e-5
0.0,-0.0045,2.5809646861509205e-5,0.0,-0.0045,2.5809646861509205e-5,0.0,-0.0045,8.956065691987774e-6
0.0,0.0,9.400638792687716e-18,0.0,0.0,9.400638792687716e-18,0.0,0.0,9.400638792687716e-18
0.0,0.0045,2.668508733784002e-5,0.0,0.0045,2.668508733784002e-5,0.0,0.0045,8.217603067623557e-6
0.0,0.009,5.4243730606379495e-5,0.0,0.009,5.4243730606379495e-5,0.0,0.009,1.687196765370573e-5
0.0,0.0135,8.272622521184721e-5,0.0,0.0135,8.272622521184721e-5,0.0,0.0135,2.7225144821763805e-5
0.0,0.018,0.00011223565832298463,0.0,0.018,0.00011223565832298463,0.0,0.018,4.03346355884703e-5
0.0,0.0225,0.00014289727974751097,0.0,0.0225,0.00014289727974751097,0.0,0.0225,5.697996906262129e-5
0.0,0.027,0.0001747968253405042,0.0,0.027,0.0001747968253405042,0.0,0.027,7.784262373025878e-5
0.0,0.0315,0.0002079004965155502,0.0,0.0315,0.0002079004965155502,0.0,0.0315,0.00010386115912755793
0.0,0.036,0.00024199400791932705,0.0,0.036,0.00024199400791932705,0.0,0.036,0.0001367336429481448
0.0,0.0405,0.0002767213832783926,0.0,0.0405,0.0002767213832783926,0.0,0.0405,0.0001795526905368459
0.0,0.045,0.00031187940942798803,0.0,0.045,0.00031187940942798803,0.0,0.045,0.0002374637400344473
0.0045,-0.045,0.00029894472241982686,0.0045,-0.045,0.000279596662735825,0.0045,-0.045,0.0001450241949088322
0.0045,-0.0405,0.00023891430007928185,0.0045,-0.0405,0.0002334510470587563,0.0045,-0.0405,0.00012609792233458965
0.0045,-0.036,0.00019796177117055298,0.0045,-0.036,0.00020053034817146787,0.0045,-0.036,0.00011060598500378278
0.0045,-0.0315,0.00016802004655626064,0.0045,-0.0315,0.00017419592402865116,0.0045,-0.0315,9.433453030405121e-5
0.0045,-0.027,0.0001435186037673438,0.0045,-0.027,0.00015079833943393937,0.0045,-0.027,7.695118808002179e-5
0.0045,-0.0225,0.00012107100590980564,0.0045,-0.0225,0.0001284370596956232,0.0045,-0.0225,5.946520884543681e-5
0.0045,-0.018,9.885937523974071e-5,0.0045,-0.018,0.0001061421037385523,0.0045,-0.018,4.317324541047782e-5
0.0045,-0.0135,7.605136847332677e-5,0.0045,-0.0135,8.346736931770037e-5,0.0045,-0.0135,2.9452086017419548e-5
0.0045,-0.009,5.240433891750749e-5,0.0045,-0.009,6.036795056261628e-5,0.0045,-0.009,2.01009304061729e-5
0.0045,-0.0045,2.8168518550211097e-5,0.0045,-0.0045,3.74868410294535e-5,0.0045,-0.0045,1.7158081390538827e-5
0.0045,0.0,8.217603067623557e-6,0.0045,0.0,1.9384301021389665e-5,0.0045,0.0,1.9384301021389665e-5
0.0045,0.0045,2.6322375783353694e-5,0.0045,0.0045,2.608178437590652e-5,0.0045,0.0045,2.3181123772045487e-5
0.0045,0.009,5.269616074023064e-5,0.0045,0.009,4.939870209034871e-5,0.0045,0.009,2.7262187248569397e-5
0.0045,0.0135,8.016854676834488e-5,0.0045,0.0135,7.609734525006178e-5,0.0045,0.0135,3.237980783945744e-5
0.0045,0.018,0.000108508538791603,0.0045,0.018,0.0001044632058553787,0.0045,0.018,4.017901138937544e-5
0.0045,0.0225,0.00013780503158127323,0.0045,0.0225,0.00013443424095249036,0.0045,0.0225,5.224229379654509e-5
0.0045,0.027,0.00016818657847192942,0.0045,0.027,0.00016633257103838457,0.0045,0.027,6.966200709190172e-5
0.0045,0.0315,0.0001997106123080931,0.0045,0.0315,0.00020062744129538176,0.0045,0.0315,9.341704158385453e-5
0.0045,0.036,0.00023230713963542696,0.0045,0.036,0.00023781807178455732,0.0045,0.036,0.0001250739807941801
0.0045,0.0405,0.00026585803696881245,0.0045,0.0405,0.0002783485869597626,0.0045,0.0405,0.00016746548359083976
0.0045,0.045,0.00030059177920890303,0.0045,0.045,0.0003225884644427681,0.0045,0.045,0.00022528158436227312
0.009,-0.045,0.0003137716846466421,0.009,-0.045,0.00027395647283397386,0.009,-0.045,0.00017605446154156647
0.009,-0.0405,0.0002459628941778844,0.009,-0.0405,0.000235626736497034,0.009,-0.0405,0.00014727818025675463
0.009,-0.036,0.00020159024650606244,0.009,-0.036,0.0002073742451025092,0.009,-0.036,0.0001255221051771031
0.009,-0.0315,0.00017106851139969402,0.009,-0.0315,0.00018330361923843842,0.009,-0.0315,0.00010524041832004356
0.009,-0.027,0.00014728721923754225,0.009,-0.027,0.00016085678329302665,0.009,-0.027,8.53732245475943e-5
0.009,-0.0225,0.0001258242652048001,0.009,-0.0225,0.00013897048223418458,0.009,-0.0225,6.681124668975737e-5
0.009,-0.018,0.00010438929563486132,0.009,-0.018,0.0001171889239083554,0.009,-0.018,5.118661971255282e-5
0.009,-0.0135,8.20695597919819e-5,0.009,-0.0135,9.539641205492702e-5,0.009,-0.0135,4.041286003265065e-5
0.009,-0.009,5.879715486252569e-5,0.009,-0.009,7.389379335456978e-5,0.009,-0.009,3.580887255463181e-5
0.009,-0.0045,3.5344448899969096e-5,0.009,-0.0045,5.3885440743304236e-5,0.009,-0.0045,3.635481521756415e-5
0.009,0.0,1.687196765370573e-5,0.009,0.0,3.918629394344544e-5,0.009,0.0,3.918629394344544e-5
0.009,0.0045,2.624922661689068e-5,0.009,0.0045,3.815194785539326e-5,0.009,0.0045,4.2072398437409096e-5
0.009,0.009,5.043443382324699e-5,0.009,0.009,5.252114084795717e-5,0.009,0.009,4.417404660031609e-5
0.009,0.0135,7.688182489875893e-5,0.009,0.0135,7.456613458033036e-5,0.009,0.0135,4.581132113687914e-5
0.009,0.018,0.00010425582510927044,0.009,0.018,0.00010024189707747328,0.009,0.018,4.836421036361242e-5
0.009,0.0225,0.00013246090043849955,0.009,0.0225,0.00012868604005020345,0.009,0.0225,5.410711614462057e-5
0.009,0.027,0.0001616454070266053,0.009,0.027,0.00016026456128161393,0.009,0.027,6.545232742150619e-5
0.009,0.0315,0.0001919796476593723,0.009,0.0315,0.00019596097713377498,0.009,0.0315,8.412903029781805e-5
0.009,0.036,0.0002235757575555739,0.009,0.036,0.00023715745930417707,0.009,0.036,0.00011149674939171024
0.009,0.0405,0.00025658454689871574,0.009,0.0405,0.00028548647621963225,0.009,0.0405,0.00014963137712265128
0.009,0.045,0.0002916591189529552,0.009,0.045,0.00034267989133149145,0.009,0.045,0.00020225538851776777
0.0135,-0.045,0.00032538259957187244,0.0135,-0.045,0.00028988166721137347,0.0135,-0.045,0.0002174486743715232
0.0135,-0.0405,0.0002521208442432312,0.0135,-0.0405,0.00025469155894651134,0.0135,-0.0405,0.00017921838968583157
0.0135,-0.036,0.00020634857856653463,0.0135,-0.036,0.00022622477281661343,0.0135,-0.036,0.00014983044404609841
0.0135,-0.0315,0.00017679853569917746,0.0135,-0.0315,0.00020054617250797163,0.0135,-0.0315,0.00012398999399981716
0.0135,-0.027,0.00015471730320390254,0.0135,-0.027,0.00017641470587340032,0.0135,-0.027,0.00010063997975900064
0.0135,-0.0225,0.00013470526045166525,0.0135,-0.0225,0.00015341280059514534,0.0135,-0.0225,8.071602406606199e-5
0.0135,-0.018,0.0001141444934444803,0.0135,-0.018,0.0001313096182967425,0.0135,-0.018,6.585812869650265e-5
0.0135,-0.0135,9.21817117211971e-5,0.0135,-0.0135,0.00011004621160713714,0.0135,-0.0135,5.7392214297561686e-5
0.0135,-0.009,6.90156178443195e-5,0.0135,-0.009,8.997377776085771e-5,0.0135,-0.009,5.5038237578196994e-5
0.0135,-0.0045,4.584882160583019e-5,0.0135,-0.0045,7.225952633231938e-5,0.0135,-0.0045,5.660686706701157e-5
0.0135,0.0,2.7225144821763805e-5,0.0135,0.0,5.951518023965469e-5,0.0135,0.0,5.951518023965469e-5
0.0135,0.0045,2.8620852001495885e-5,0.0135,0.0045,5.577130440620634e-5,0.0135,0.0045,6.200786981730182e-5
0.0135,0.009,4.893243828848877e-5,0.0135,0.009,6.307945596668736e-5,0.0135,0.009,6.325179952091752e-5
0.0135,0.0135,7.40465372238899e-5,0.0135,0.0135,7.895886613007382e-5,0.0135,0.0135,6.315417045021014e-5
0.0135,0.018,0.00010055735318883528,0.0135,0.018,0.00010034657150244252,0.0135,0.018,6.238096549481707e-5
0.0135,0.0225,0.00012795557608889424,0.0135,0.0225,0.00012607616031915254,0.0135,0.0225,6.25877167227678e-5
0.0135,0.027,0.00015638753937853112,0.0135,0.027,0.00015657501328654366,0.0135,0.027,6.651101136891795e-5
0.0135,0.0315,0.0001861794940533136,0.0135,0.0315,0.00019339020048787553,0.0135,0.0315,7.72271228419201e-5
0.0135,0.036,0.00021767677889453666,0.0135,0.036,0.00023896642090356424,0.0135,0.036,9.694203663029737e-5
0.0135,0.0405,0.00025130780887641055,0.0135,0.0405,0.00029650059415425287,0.0135,0.0405,0.00012718342483772411
0.0135,0.045,0.00028804861277982423,0.0135,0.045,0.00036975883558476493,0.0135,0.045,0.00017031397474404165
0.018,-0.045,0.0003284209026080561,0.018,-0.045,0.0003493314515873243,0.018,-0.045,0.00026410213229611574
0.018,-0.0405,0.00025475458957628807,0.018,-0.0405,0.00030390992559002817,0.018,-0.0405,0.00021608662833979514
0.018,-0.036,0.00021158396129813614,0.018,-0.036,0.00026471921482446476,0.018,-0.036,0.00017806647343485886
0.018,-0.0315,0.00018554913500411436,0.018,-0.0315,0.00023004344607034758,0.018,-0.0315,0.0001457425484081703
0.018,-0.027,0.0001663600978081061,0.018,-0.027,0.00019943762049241928,0.018,-0.027,0.00011843455042331488
0.018,-0.0225,0.00014809159299385214,0.018,-0.0225,0.00017245495275447303,0.018,-0.0225,9.710243166822683e-5
0.018,-0.018,0.00012822644844595138,0.018,-0.018,0.00014845665109477934,0.018,-0.018,8.295872851709177e-5
0.018,-0.0135,0.00010624690740349734,0.018,-0.0135,0.00012691148659131548,0.018,-0.0135,7.619264237479435e-5
0.018,-0.009,8.276307512505924e-5,0.018,-0.009,0.00010778002075822577,0.018,-0.009,7.521486853294006e-5
0.018,-0.0045,5.9409567954653475e-5,0.018,-0.0045,9.178998997292126e-5,0.018,-0.0045,7.741485875090695e-5
0.018,0.0,4.03346355884703e-5,0.018,0.0,8.050068841298552e-5,0.018,0.0,8.050068841298552e-5
0.018,0.0045,3.60104952233195e-5,0.018,0.0045,7.584834695609319e-5,0.018,0.0045,8.298560711346519e-5
0.018,0.009,5.0673511302766206e-5,0.018,0.009,7.890423744302855e-5,0.018,0.009,8.403119084014089e-5
0.018,0.0135,7.349035089695467e-5,0.018,0.0135,8.908495859118437e-5,0.018,0.0135,8.326041135196471e-5
0.018,0.018,9.885162840791729e-5,0.018,0.018,0.00010520089450717712,0.018,0.018,8.076359500534623e-5
0.018,0.0225,0.0001255366306502008,0.018,0.0225,0.00012686600313700997,0.018,0.0225,7.731901747496541e-5
0.018,0.027,0.00015367987138543792,0.018,0.027,0.00015501039514971145,0.018,0.027,7.477298616778542e-5
0.018,0.0315,0.0001838648811308754,0.018,0.0315,0.0001919317701541253,0.018,0.0315,7.623624886929325e-5
0.018,0.036,0.00021677920345174648,0.018,0.036,0.00024129937660368172,0.018,0.036,8.525104520855344e-5
0.018,0.0405,0.00025315451612624174,0.018,0.0405,0.0003081143604780015,0.018,0.0405,0.00010417653581444429
0.018,0.045,0.00029412532901578397,0.018,0.045,0.0003985438827931759,0.018,0.045,0.00013436862492665128
0.0225,-0.045,0.0003217038752620875,0.0225,-0.045,0.00046034750914115437,0.0225,-0.045,0.00031239305639293205
0.0225,-0.0405,0.00025494308645805956,0.0225,-0.0405,0.00038780222912809977,0.0225,-0.0405,0.00025326877674384574
0.0225,-0.036,0.00021947867168188112,0.0225,-0.036,0.0003254771311526051,0.0225,-0.036,0.0002056496671093925
0.0225,-0.0315,0.00019943363066538564,0.0225,-0.0315,0.0002730964617130987,0.0225,-0.0315,0.0001664502165412481
0.0225,-0.027,0.0001837316661449791,0.0225,-0.027,0.00023028227651051672,0.0225,-0.027,0.00013541781773913228
0.0225,-0.0225,0.00016688120565684487,0.0225,-0.0225,0.0001958615419160938,0.0225,-0.0225,0.00011331990797770247
0.0225,-0.018,0.00014707499555976735,0.0225,-0.018,0.00016809440943736978,0.0225,-0.018,0.00010044057432557757
0.0225,-0.0135,0.00012443390112735738,0.0225,-0.0135,0.00014535172656410182,0.0225,-0.0135,9.548919019738825e-5
0.0225,-0.009,0.0001001273363220504,0.0225,-0.009,0.00012671623820817283,0.0225,-0.009,9.581864128122946e-5
0.0225,-0.0045,7.629276891780532e-5,0.0225,-0.0045,0.0001121677586929062,0.0225,-0.0045,9.873051251444265e-5
0.0225,0.0,5.697996906262129e-5,0.0225,0.0,0.00010229484707134259,0.0225,0.0,0.00010229484707134259
0.0225,0.0045,4.9593779952295096e-5,0.0225,0.0045,9.76860214357349e-5,0.0225,0.0045,0.00010528922934618946
0.0225,0.009,5.855440647193357e-5,0.0225,0.009,9.841629505619612e-5,0.0225,0.009,0.00010687890250976728
0.0225,0.0135,7.764700421227911e-5,0.0225,0.0135,0.00010414720148843481,0.0225,0.0135,0.00010643979499588031
0.0225,0.018,0.00010086468813316398,0.0225,0.018,0.00011478585751407557,0.0225,0.018,0.00010358989352410361
0.0225,0.0225,0.00012634218804885583,0.0225,0.0225,0.00013111299047533113,0.0225,0.0225,9.8385786941427e-5
0.0225,0.027,0.00015432272293067732,0.0225,0.027,0.00015511431309682763,0.0225,0.027,9.164647129188785e-5
0.0225,0.0315,0.00018589551006206072,0.0225,0.0315,0.00019019849815911429,0.0225,0.0315,8.535125266392277e-5
0.0225,0.036,0.00022233223272212667,0.0225,0.036,0.00024144619726504347,0.0225,0.036,8.279325295081713e-5
0.0225,0.0405,0.00026476636468619454,0.0225,0.0405,0.00031578022276523523,0.0225,0.0405,8.762041397026751e-5
0.0225,0.045,0.0003143348672233134,0.0225,0.045,0.0004218995744918259,0.0225,0.045,0.00010196907380619641
0.027,-0.045,0.0003116935362695942,0.027,-0.045,0.0006165959822175066,0.027,-0.045,0.00035831620184741315
0.027,-0.0405,0.00025973522948588345,0.027,-0.0405,0.000502060644480541,0.027,-0.0405,0.000286348185803136
0.027,-0.036,0.00023566521165896623,0.027,-0.036,0.00040565487752063713,0.027,-0.036,0.00022847966120832398
0.027,-0.0315,0.0002220118002692783,0.027,-0.0315,0.00032768137317627734,0.027,-0.0315,0.00018278018074332494
0.027,-0.027,0.00020877929113070583,0.027,-0.027,0.00026733306745287745,0.027,-0.027,0.00014925329666202116
0.027,-0.0225,0.0001920318019088202,0.027,-0.0225,0.00022227012446297527,0.027,-0.0225,0.00012797887130829147
0.027,-0.018,0.00017110412446835936,0.027,-0.018,0.00018910315690265017,0.027,-0.018,0.00011757058059376981
0.027,-0.0135,0.00014690495389901246,0.027,-0.0135,0.0001645110259624675,0.027,-0.0135,0.00011494731204241656
0.027,-0.009,0.00012124597812485301,0.027,-0.009,0.00014622524913121337,0.027,-0.009,0.000116745694919924
0.027,-0.0045,9.684737555970419e-5,0.027,-0.0045,0.00013321236217611333,0.027,-0.0045,0.00012057933634092554
0.027,0.0,7.784262373025878e-5,0.027,0.0,0.00012507674852973722,0.027,0.0,0.00012507674852973722
0.027,0.0045,6.964398763823112e-5,0.027,0.0045,0.00012129435175153614,0.027,0.0045,0.0001293383067349324
0.027,0.009,7.476016152059758e-5,0.027,0.009,0.00012098886939753979,0.027,0.009,0.0001325087561859131
0.027,0.0135,8.935888907069527e-5,0.027,0.0135,0.00012343288690697322,0.027,0.0135,0.00013366226064771123
0.027,0.018,0.00010878781798352763,0.027,0.018,0.00012880373607129764,0.027,0.018,0.0001319313389592914
0.027,0.0225,0.0001314572562913907,0.027,0.0225,0.0001387042150232939,0.027,0.0225,0.00012675682090928034
0.027,0.027,0.00015831984410603675,0.027,0.027,0.00015635152595774827,0.027,0.027,0.00011817565180874402
0.027,0.0315,0.0001916129900293311,0.027,0.0315,0.00018663712502784265,0.027,0.0315,0.00010710988116567506
0.027,0.036,0.00023371000070469377,0.027,0.036,0.0002363190800941625,0.027,0.036,9.559769006186225e-5
0.027,0.0405,0.0002863431799263241,0.027,0.0405,0.0003143341835111918,0.027,0.0405,8.669565275141207e-5
0.027,0.045,0.0003505174411037062,0.027,0.045,0.000431937046485467,0.027,0.045,8.346804811902571e-5
0.0315,-0.045,0.0003165735131722657,0.0315,-0.045,0.0008077442238289518,0.0315,-0.045,0.0003968588492949408
0.0315,-0.0405,0.0002822951555374496,0.0315,-0.0405,0.0006388108740379007,0.0315,-0.0405,0.00031056130135866724
0.0315,-0.036,0.0002675009078239345,0.0315,-0.036,0.0004992981789139271,0.0315,-0.036,0.0002425693172220139
0.0315,-0.0315,0.00025673865940575825,0.0315,-0.0315,0.0003893370854932491,0.0315,-0.0315,0.00019195922997723656
0.0315,-0.027,0.00024293378485644714,0.0315,-0.027,0.0003072736907850498,0.0315,-0.027,0.0001585896893451881
0.0315,-0.0225,0.00022402387713220552,0.0315,-0.0225,0.000249264244999308,0.0315,-0.0225,0.0001408255136648895
0.0315,-0.018,0.00020037573757426537,0.0315,-0.018,0.00020980040491381244,0.0315,-0.018,0.00013451163079764865
0.0315,-0.0135,0.0001735920071959755,0.0315,-0.0135,0.00018330015012463447,0.0315,-0.0135,0.00013471970279763803
0.0315,-0.009,0.00014615216117281964,0.0315,-0.009,0.00016570756380895164,0.0315,-0.009,0.0001380527577054851
0.0315,-0.0045,0.00012147037988609608,0.0315,-0.0045,0.00015477136013503242,0.0315,-0.0045,0.00014301217444149722
0.0315,0.0,0.00010386115912755793,0.0315,0.0,0.00014906541393875112,0.0315,0.0,0.00014906541393875112
0.0315,0.0045,9.70888310080281e-5,0.0315,0.0045,0.00014697677861499753,0.0315,0.0045,0.0001556884619471309
0.0315,0.009,0.00010112622721542472,0.0315,0.009,0.0001466321243636904,0.0315,0.009,0.00016191022166432112
0.0315,0.0135,0.00011202482982409214,0.0315,0.0135,0.00014663801032539116,0.0315,0.0135,0.00016636035918285634
0.0315,0.018,0.00012617292138734028,0.0315,0.018,0.00014694474657083394,0.0315,0.018,0.00016759042606637013
0.0315,0.0225,0.00014309132206610512,0.0315,0.0225,0.00014944459862412847,0.0315,0.0225,0.00016444165645270408
0.0315,0.027,0.00016567106258054743,0.0315,0.027,0.00015827605907677966,0.0315,0.027,0.0001563470967504348
0.0315,0.0315,0.00019890862676694263,0.0315,0.0315,0.0001798840969359903,0.0315,0.0315,0.0001435379457150125
0.0315,0.036,0.00024756763006812124,0.0315,0.036,0.00022297818687684796,0.0315,0.036,0.00012712626415543844
0.0315,0.0405,0.00031434623634857273,0.0315,0.0405,0.00029867477700956966,0.0315,0.0405,0.00010896384678564531
0.0315,0.045,0.0003998535258590105,0.0315,0.045,0.0004208095600296748,0.0315,0.045,9.108986016927457e-5
0.036,-0.045,0.0003623167040987259,0.036,-0.045,0.0010230871477771063,0.036,-0.045,0.00042210490937444074
0.036,-0.0405,0.00033541376994927427,0.036,-0.0405,0.0007889556810152228,0.036,-0.0405,0.00032080556381728996
0.036,-0.036,0.0003199482999738567,0.036,-0.036,0.0005988269386005639,0.036,-0.036,0.000244151997242605
0.036,-0.0315,0.00030513405276750454,0.036,-0.0315,0.0004519883745900176,0.036,-0.0315,0.0001921615353928388
0.036,-0.027,0.0002863854610821731,0.036,-0.027,0.00034549345254387173,0.036,-0.027,0.00016362031564607363
0.036,-0.0225,0.0002625845319754011,0.036,-0.0225,0.0002735951439530358,0.036,-0.0225,0.00015303924237130054
0.036,-0.018,0.00023450596599586328,0.036,-0.018,0.0002280965618713141,0.036,-0.018,0.00015227726477581787
0.036,-0.0135,0.00020419924371901823,0.036,-0.0135,0.00020049557859407713,0.036,-0.0135,0.00015531579040910554
0.036,-0.009,0.00017488148983010675,0.036,-0.009,0.00018455436365346937,0.036,-0.009,0.00015988786111312029
0.036,-0.0045,0.00015088557714129465,0.036,-0.0045,0.00017672798277108853,0.036,-0.0045,0.00016609918187092125
0.036,0.0,0.0001367336429481448,0.036,0.0,0.00017455278131028648,0.036,0.0,0.00017455278131028648
0.036,0.0045,0.0001343401809435392,0.036,0.0045,0.00017524438067010621,0.036,0.0045,0.00018507455784837158
0.036,0.009,0.00014075441650691247,0.036,0.009,0.0001757820484808109,0.036,0.009,0.00019636673261233344
0.036,0.0135,0.00015044210916418874,0.036,0.0135,0.00017390743692429213,0.036,0.0135,0.0002063987616672245
0.036,0.018,0.000159332790881981,0.036,0.018,0.00016909003529757072,0.036,0.018,0.00021303615171295158
0.036,0.0225,0.00016723841941033665,0.036,0.0225,0.0001631578366073675,0.036,0.0225,0.00021455135919019609
0.036,0.027,0.00017937757732761368,0.036,0.027,0.00016069364927019973,0.036,0.027,0.00020993018172944678
0.036,0.0315,0.00020626772455690026,0.036,0.0315,0.00016927043415863242,0.036,0.0315,0.0001989980986265298
0.036,0.036,0.00025876131846515647,0.036,0.036,0.00019945175506958873,0.036,0.036,0.00018236648202868064
0.036,0.0405,0.0003418237754354602,0.036,0.0405,0.000264686242986919,0.036,0.0405,0.00016113016289012866
0.036,0.045,0.0004549305986468792,0.036,0.045,0.00038154224347543704,0.036,0.045,0.0001362245751527377
0.0405,-0.045,0.00046285381839625213,0.0405,-0.045,0.0012509890347421253,0.0405,-0.045,0.00042784427596110524
0.0405,-0.0405,0.0004225187596850925,0.0405,-0.0405,0.0009421454974528579,0.0405,-0.0405,0.0003121814451068915
0.0405,-0.036,0.0003928993968594526,0.0405,-0.036,0.0006952956569721032,0.0405,-0.036,0.00023052580613425026
0.0405,-0.0315,0.0003661765825453556,0.0405,-0.0315,0.0005082902789962697,0.0405,-0.0315,0.00018397115610077969
0.0405,-0.027,0.00033805850213571313,0.0405,-0.027,0.0003764435478430038,0.0405,-0.027,0.0001674656940988558
0.0405,-0.0225,0.00030684450495800154,0.0405,-0.0225,0.000291577288852348,0.0405,-0.0225,0.00016772117834051956
0.0405,-0.018,0.0002728969979036905,0.0405,-0.018,0.00024190927303896357,0.0405,-0.018,0.00017272002997429357
0.0405,-0.0135,0.00023849842020786887,0.0405,-0.0135,0.00021507173856277585,0.0405,-0.0135,0.00017752314318669803
0.0405,-0.009,0.00020787800676999002,0.0405,-0.009,0.00020234555283978802,0.0405,-0.009,0.00018245861972113688
0.0405,-0.0045,0.00018670447615763588,0.0405,-0.0045,0.00019910821506671292,0.0405,-0.0045,0.00018995823475394266
0.0405,0.0,0.0001795526905368459,0.0405,0.0,0.00020197918112137175,0.0405,0.0,0.00020197918112137175
0.0405,0.0045,0.0001857766511011819,0.0405,0.0045,0.0002068399086609416,0.0405,0.0045,0.00021849389176834504
0.0405,0.009,0.00019906625036481324,0.0405,0.009,0.00020924645981307434,0.0405,0.009,0.00023750770676197598
0.0405,0.0135,0.00021167098298870973,0.0405,0.0135,0.00020583633653062586,0.0405,0.0135,0.00025608414651237527
0.0405,0.018,0.00021790130907759997,0.0405,0.018,0.0001954532719017885,0.0405,0.018,0.0002713797027742291
0.0405,0.0225,0.00021597156392811966,0.0405,0.0225,0.00017980395141019534,0.0405,0.0225,0.0002812510835364204
0.0405,0.027,0.00021076291934695775,0.0405,0.027,0.0001638184964032989,0.0405,0.027,0.00028449291304262015
0.0405,0.0315,0.00021839858063502885,0.0405,0.0315,0.00015573112588981253,0.0405,0.0315,0.0002808253162389231
0.0405,0.036,0.00026357287950651417,0.0405,0.036,0.0001668529085285229,0.0405,0.036,0.0002706533837766995
0.0405,0.0405,0.00036005658484131105,0.0405,0.0405,0.00021187212939362564,0.0405,0.0405,0.00025455259276068907
0.0405,0.045,0.000505001825393085,0.0405,0.045,0.00031024469064775203,0.0405,0.045,0.0002324805187062521
0.045,-0.045,0.0006117366361650741,0.045,-0.045,0.0014779373463690445,0.045,-0.045,0.0004090370231922924
0.045,-0.0405,0.0005379102684144669,0.045,-0.0405,0.0010862959223341309,0.045,-0.0405,0.0002817098213496886
0.045,-0.036,0.00048223925619109604,0.045,-0.036,0.000778275534038096,0.045,-0.036,0.00020295460474925643
0.045,-0.0315,0.000437080034944674,0.045,-0.0315,0.0005498273650056699,0.045,-0.0315,0.00017430520351708885
0.045,-0.027,0.00039625306285993834,0.045,-0.027,0.00039418215534966496,0.045,-0.027,0.00017809861117668076
0.045,-0.0225,0.0003559553271124956,0.045,-0.0225,0.0002999972264104406,0.045,-0.0225,0.00018995675504830125
0.045,-0.018,0.0003153632673170044,0.045,-0.018,0.0002502053084533521,0.045,-0.018,0.00019831942539346267
0.045,-0.0135,0.0002770007046653216,0.045,-0.0135,0.00022702255298218235,0.045,-0.0135,0.0002023056290946028
0.045,-0.009,0.00024676409537106235,0.045,-0.009,0.00021933714818458754,0.045,-0.009,0.00020603866347986843
0.045,-0.0045,0.00023224432310219086,0.045,-0.0045,0.00022233800939940198,0.045,-0.0045,0.0002148539647515307
0.045,0.0,0.0002374637400344473,0.045,0.0,0.0002320862261396865,0.045,0.0,0.0002320862261396865
0.045,0.0045,0.0002580833780419106,0.045,0.0045,0.00024284019684916324,0.045,0.0045,0.00025734193264085204
0.045,0.009,0.0002840870059937305,0.045,0.009,0.0002482698520853354,0.045,0.009,0.00028738454340200244
0.045,0.0135,0.00030533780607716013,0.045,0.0135,0.00024355240923936325,0.045,0.0135,0.00031818314949280424
0.045,0.018,0.00031408403850953325,0.045,0.018,0.0002267593786214714,0.045,0.018,0.0003463345131509977
0.045,0.0225,0.0003058744832588476,0.045,0.0225,0.00019968880990835986,0.045,0.0225,0.0003696072064240555
0.045,0.027,0.0002818718685741316,0.045,0.027,0.00016850759719170622,0.045,0.027,0.00038697743752976426
0.045,0.0315,0.0002562439348412855,0.045,0.0315,0.00014372559689709518,0.045,0.0315,0.0003983689430438414
0.045,0.036,0.0002685068464942008,0.045,0.036,0.00013688738918910884,0.045,0.036,0.00040412444906405857
0.045,0.0405,0.000362293378860184,0.045,0.0405,0.00015617745723851668,0.045,0.0405,0.0004042117193232823
0.045,0.045,0.0005376660746492452,0.045,0.045,0.00021763717038905016,0.045,0.045,0.0003972893563802175


==> data/diff_field_quiver.csv <==
PlaneYZ_y,PlaneYZ_z,quiver_yzu,quiver_yzv,PlaneXZ_x,PlaneXZ_z,PlaneXZ_u,PlaneXZ_v,PlaneXY_x,PlaneXY_y,Xyu,Xyv
-0.045,-0.045,-0.0005719490064981036,0.0005029556312723378,-0.045,-0.045,-0.00017699942793238942,0.0006450949885150137,-0.045,-0.045,5.5211363694460314e-5,3.8127572086850632e-6
-0.045,-0.036,-0.00034244195115803913,0.0004115858873117742,-0.045,-0.036,-9.266519447455131e-5,0.0005142700280319669,-0.045,-0.036,5.4565356970681805e-5,-0.0002631928628243951
-0.045,-0.027,-0.00017590162480593324,0.0003270713772548274,-0.045,-0.027,1.0872678496151448e-5,0.00032222817664602754,-0.045,-0.027,6.089285397753646e-5,-0.00029261145066708516
-0.045,-0.018,-7.505502617458048e-5,0.00024062802060678576,-0.045,-0.018,9.949855725564616e-5,0.00016434381583484853,-0.045,-0.018,4.391116675109605e-5,-0.0002070556915294398
-0.045,-0.009,-3.204989090036362e-5,0.00016031419260747958,-0.045,-0.009,0.00015844561130826684,7.895346805968701e-5,-0.045,-0.009,-6.2408662457323185e-6,-9.845201304834279e-5
-0.045,0.0,-2.7419050908167892e-5,9.984136584258119e-5,-0.045,0.0,0.00018860061539968488,5.882788718234839e-5,-0.045,0.0,-8.3664104089084e-5,-2.7419050908167892e-5
-0.045,0.009,-3.0945499267192296e-5,6.96390978742383e-5,-0.045,0.009,0.0002024231983306849,6.489849490146299e-5,-0.045,0.009,-0.0001714232163922384,-2.3633638809609264e-5
-0.045,0.018,-4.428160517657555e-6,7.017436489103916e-5,-0.045,0.018,0.00021947953857178606,4.223816320809478e-5,-0.045,0.018,-0.00024633368533594517,-8.718432278668082e-5
-0.045,0.027,9.36516335315892e-5,8.752524137730994e-5,-0.045,0.027,0.00026159050667870856,-6.170365713931768e-5,-0.045,0.027,-0.0002838116967309738,-0.00019091239987188504
-0.045,0.036,0.0003015629625345729,9.120892580174433e-5,-0.045,0.036,0.0003475942545086859,-0.0002766114621206881,-0.045,0.036,-0.0002627869201128875,-0.00028374048110955095
-0.045,0.045,0.0006458574308687929,3.426411232536541e-5,-0.045,0.045,0.0004877232512376221,-0.000586559873940677,-0.045,0.045,-0.00017067817786904166,-0.00029498857891734184
-0.036,-0.045,-0.00038933999857044177,0.00037704825861792016,-0.036,-0.045,-0.00012993696061673867,0.00021961680804263346,-0.036,-0.045,0.00017896047011825046,0.00016270764703987358
-0.036,-0.036,-0.0002896026182064309,0.0002908618387018241,-0.036,-0.036,-0.00010566772801531179,0.00025888808671931503,-0.036,-0.036,0.0001159448742916341,-6.401521382211009e-5
-0.036,-0.027,-0.00020321340644885037,0.00023005936147785136,-0.036,-0.027,-4.6335787222532464e-5,0.00020751070851498482,-0.036,-0.027,8.282795748606339e-5,-0.00013207585974579325
-0.036,-0.018,-0.00013596205361421896,0.00017542074344116803,-0.036,-0.018,1.9657105764005604e-5,0.00014252686367396646,-0.036,-0.018,5.117290520305874e-5,-0.00011852140036319194
-0.036,-0.009,-8.890782735263946e-5,0.00012471961560335767,-0.036,-0.009,7.778804080577814e-5,9.971821627657155e-5,-0.036,-0.009,8.513267563934717e-6,-8.090969434040967e-5
-0.036,0.0,-5.634299718101577e-5,8.27291355434119e-5,-0.036,0.0,0.00012478820999548687,8.17408753346054e-5,-0.036,0.0,-4.5462888965261205e-5,-5.634299718101577e-5
-0.036,0.009,-2.5656964487166117e-5,5.3482145478053493e-5,-0.036,0.009,0.000165632610830061,6.851471190620483e-5,-0.036,0.009,-0.00010279171888103392,-6.148913337759272e-5
-0.036,0.018,2.0898901995166623e-5,3.478567635139165e-5,-0.036,0.018,0.00021014419618450435,2.986702223000823e-5,-0.036,0.018,-0.00015117522398195,-9.359019291145294e-5
-0.036,0.027,0.00010254572524040812,1.4989797943909408e-5,-0.036,0.027,0.0002692124710865876,-5.956946312134218e-5,-0.036,0.027,-0.00017798576874037092,-0.0001324587521005248
-0.036,0.036,0.00023441087351434893,-2.7989184999216527e-5,-0.036,0.036,0.0003506265362923864,-0.00020320422406836563,-0.036,0.036,-0.00017433348470641074,-0.00014346161879540785
-0.036,0.045,0.00042006100848644413,-0.00012539119062046422,-0.036,0.045,0.0004545225786626643,-0.00036308224983257653,-0.036,0.045,-0.00013919656394411738,-8.149110192359762e-5
-0.027,-0.045,-0.00023034042285053106,0.0002852072523942039,-0.027,-0.045,-0.00010883523214746623,5.6136372472141325e-6,-0.027,-0.045,0.00025396177145930207,0.0001545797970939364
-0.027,-0.036,-0.00019633670845913806,0.00020330113670211452,-0.027,-0.036,-0.00011065742739770342,0.00010713753517654502,-0.027,-0.036,0.00016006570620197012,3.994644438062413e-6
-0.027,-0.027,-0.00015923357099360136,0.00015656117017408998,-0.027,-0.027,-7.602924287297114e-5,0.00012291602047352998,-0.027,-0.027,0.00010440655933312686,-5.5235759789250506e-5
-0.027,-0.018,-0.00012104150366436835,0.00012075607114439901,-0.027,-0.018,-2.5821379304194928e-5,0.00010797264838662368,-0.027,-0.018,6.252782489080813e-5,-6.492027094957882e-5
-0.027,-0.009,-8.446501627446528e-5,8.78848610160174e-5,-0.027,-0.009,2.7957584828938874e-5,9.050810506290638e-5,-0.027,-0.009,2.1946197944943175e-5,-5.6525596284365625e-5
-0.027,0.0,-4.986512490101626e-5,5.737784675130893e-5,-0.027,0.0,8.060690402936547e-5,7.669805932215094e-5,-0.027,0.0,-2.0818897986890152e-5,-4.986512490101626e-5
-0.027,0.009,-1.4122547047658872e-5,2.9551949382038464e-5,-0.027,0.009,0.00013279382331486892,5.7745360450222076e-5,-0.027,0.009,-6.327867255593412e-5,-5.2775282107162814e-5
-0.027,0.018,2.859839773214335e-5,1.3203785387172116e-6,-0.027,0.018,0.00018822818255115494,1.9186582011807762e-5,-0.027,0.018,-0.00010007121923094389,-6.177940809309819e-5
-0.027,0.027,8.418518174089193e-5,-3.584334700071971e-5,-0.027,0.027,0.00025095146758576917,-4.754708831751714e-5,-0.027,0.027,-0.00012612065497910434,-6.373916096237935e-5
-0.027,0.036,0.00015401175757194762,-9.56870327429035e-5,-0.027,0.036,0.0003222403081828604,-0.00013131461289989498,-0.027,0.036,-0.00013985914897917103,-3.849344411059988e-5
-0.027,0.045,0.0002284725410735278,-0.00019470709589169,-0.027,0.045,0.00039712442275879016,-0.00018519552226445733,-0.027,0.045,-0.00014651184036683506,3.751514204766819e-5
-0.018,-0.045,-0.0001500765465726716,0.00020014043532098297,-0.018,-0.045,-0.00012050582804795339,-5.840890500362876e-5,-0.018,-0.045,0.0002742575502631282,8.054000663785704e-5
-0.018,-0.036,-0.00012610017441779062,0.00013065059216333213,-0.018,-0.036,-0.00012241395209926622,3.415588309825059e-5,-0.018,-0.036,0.0001752756064060406,8.596032145870364e-6
-0.018,-0.027,-0.00010635483349324346,9.701803923927845e-5,-0.018,-0.027,-9.629147193134822e-5,6.736238449792431e-5,-0.018,-0.027,0.00011286792905269762,-2.433780485928601e-5
-0.018,-0.018,-8.440828911959888e-5,7.481953969871422e-5,-0.018,-0.018,-5.44490472459937e-5,7.256701033886617e-5,-0.018,-0.018,6.787421548969067e-5,-3.440317653726755e-5
-0.018,-0.009,-5.952236129799763e-5,5.418407808294265e-5,-0.018,-0.009,-4.898705340080748e-6,6.740128393606681e-5,-0.018,-0.009,2.9564198666744165e-5,-3.449680601189631e-5
-0.018,0.0,-3.2614479539973645e-5,3.2189013255048846e-5,-0.018,0.0,4.8162323985036604e-5,5.7232573228662234e-5,-0.018,0.0,-6.4874496967128364e-6,-3.2614479539973645e-5
-0.018,0.009,-4.119943168171844e-6,7.510577349602948e-6,-0.018,0.009,0.00010348222031498153,3.887916925189431e-5,-0.018,0.009,-4.058910503719873e-5,-3.118258302826211e-5
-0.018,0.018,2.6245112912037207e-5,-2.2671279258304524e-5,-0.018,0.018,0.000161499631314653,6.579710628403567e-6,-0.018,0.018,-7.118306490505567e-5,-2.7377162898636663e-5
-0.018,0.027,5.7820046970046015e-5,-6.351369696469508e-5,-0.018,0.027,0.00022270317822136978,-3.9783045921145814e-5,-0.018,0.027,-9.715931295454995e-5,-1.4430511301405214e-5
-0.018,0.036,8.543533373660215e-5,-0.00012109736992900238,-0.018,0.036,0.00028560540813885943,-8.420410904810875e-5,-0.018,0.036,-0.00012023217196619623,1.6074724323201606e-5
-0.018,0.045,9.394748221950356e-5,-0.00019875866304704047,-0.018,0.045,0.00034433119313209367,-8.182379022656999e-5,-0.018,0.045,-0.00014737984590130614,7.092390733537133e-5
-0.009,-0.045,-0.00014908235684191404,0.00010669844627895288,-0.009,-0.045,-0.00015978403805421633,-3.847091050967826e-5,-0.009,-0.045,0.0002473225073360409,8.531244157007305e-6
-0.009,-0.036,-9.586560818472227e-5,6.215998061403467e-5,-0.009,-0.036,-0.00014481256667720876,7.842977143413618e-6,-0.009,-0.036,0.00016128113924388554,-2.925453657375858e-6
-0.009,-0.027,-6.860594461590745e-5,4.5490453397295524e-5,-0.009,-0.027,-0.00011576487300746608,3.0999598354067275e-5,-0.009,-0.027,0.0001043446655447763,-1.1044243407886232e-5
-0.009,-0.018,-4.994323068834032e-5,3.6288353698068496e-5,-0.009,-0.018,-7.615078173291403e-5,3.907764570509142e-5,-0.009,-0.018,6.314634112687368e-5,-1.5114434881696448e-5
-0.009,-0.009,-3.2787022552455166e-5,2.6111640070215554e-5,-0.009,-0.009,-2.9291741221378246e-5,3.8189229433956734e-5,-0.009,-0.009,2.9660289391850897e-5,-1.62276841529664e-5
-0.009,0.0,-1.527718793437318e-5,1.2069063922188473e-5,-0.009,0.0,2.226579592924935e-5,3.060349056398568e-5,-0.009,0.0,-7.821894771760266e-8,-1.527718793437318e-5
-0.009,0.009,2.3547684150774935e-6,-7.334161093577903e-6,-0.009,0.009,7.695143914168942e-5,1.5124560054874347e-5,-0.009,0.009,-2.731537610319191e-5,-1.1944402276810182e-5
-0.009,0.018,1.9023673800444893e-5,-3.4096343671940244e-5,-0.009,0.018,0.00013398637291079954,-1.0276136027453381e-5,-0.009,0.018,-5.1984336476926354e-5,-4.673285617255606e-6
-0.009,0.027,3.21279511908398e-5,-7.036495342698913e-5,-0.009,0.027,0.00019281331665594396,-4.357322532165951e-5,-0.009,0.027,-7.417360496155331e-5,8.367933825189802e-6
-0.009,0.036,3.498617735822544e-5,-0.00011582791344465909,-0.009,0.036,0.0002521409313742087,-7.154639196247334e-5,-0.009,0.036,-9.565831427149103e-5,2.733746630509569e-5
-0.009,0.045,1.237293554481061e-5,-0.00016285054681600678,-0.009,0.045,0.00030860267309446184,-6.038503335284074e-5,-0.009,0.045,-0.00012149439130667558,4.7783144458325754e-5
0.0,-0.045,-0.00019265735464927785,1.9705765811323886e-6,0.0,-0.045,-0.00021379055133347068,1.9705765811323886e-6,0.0,-0.045,0.00018860061539968488,-2.574925136166438e-5
0.0,-0.036,-9.268918501806942e-5,-5.027157262024916e-6,0.0,-0.036,-0.0001743203660456189,-5.027157262024916e-6,0.0,-0.036,0.00012478820999548687,-4.100966395176792e-6
0.0,-0.027,-4.542778373977702e-5,3.4391088339021404e-7,0.0,-0.027,-0.00013638121518060246,3.4391088339021404e-7,0.0,-0.027,8.060690402936547e-5,1.958925806869884e-6
0.0,-0.018,-2.2278299627741918e-5,5.3121152372651345e-6,0.0,-0.018,-9.522948620546724e-5,5.3121152372651345e-6,0.0,-0.018,4.8162323985036604e-5,1.93490723942809e-6
0.0,-0.009,-9.06680883885887e-6,5.557837367548018e-6,0.0,-0.009,-4.959021259046798e-5,5.557837367548018e-6,0.0,-0.009,2.226579592924935e-5,5.317220491215812e-7
0.0,0.0,-1.6886078619800185e-18,-1.0912795463651565e-18,0.0,0.0,-9.18312159076256e-18,-1.0912795463651565e-18,0.0,0.0,-9.18312159076256e-18,-1.6886078619800185e-18
0.0,0.009,6.474435194654434e-6,-1.2163093152726996e-5,0.0,0.009,5.2464494317259717e-5,-1.2163093152726996e-5,0.0,0.009,-1.977826413753303e-5,1.4943555911140248e-6
0.0,0.018,9.906705915413934e-6,-3.215857154266388e-5,0.0,0.018,0.00010707252893919437,-3.215857154266388e-5,0.0,0.018,-3.6998200867140575e-5,5.443962825946548e-6
0.0,0.027,8.18312065794515e-6,-6.008946591878761e-5,0.0,0.027,0.00016393969248175105,-6.008946591878761e-5,0.0,0.027,-5.0998031230141833e-5,1.093560563364079e-5
0.0,0.036,-4.036419766732098e-6,-9.11308304399358e-5,0.0,0.036,0.00022414276461142735,-9.11308304399358e-5,0.0,0.036,-6.121089456602976e-5,1.4109203942084435e-5
0.0,0.045,-3.8781634713155664e-5,-0.00010947151876839576,0.0,0.045,0.0002894490238585487,-0.00010947151876839576,0.0,0.045,-6.791363918539564e-5,5.565815402814356e-6
0.009,-0.045,-0.00022857789372765993,-0.00010585680363647945,0.009,-0.045,-0.0002662560407349213,8.568985742249237e-6,0.009,-0.045,0.00011630404125317704,-1.6281413987134343e-5
0.009,-0.036,-8.86311517275599e-5,-6.672012502933907e-5,0.009,-0.036,-0.00020355538978489936,-3.3235806472312836e-5,0.009,-0.036,7.540466369262806e-5,1.2025017887092995e-5
0.009,-0.027,-2.380299688875782e-5,-3.630272175335625e-5,0.009,-0.027,-0.00015615528236759212,-3.712838506096887e-5,0.009,-0.027,4.606859150804831e-5,2.100025296418601e-5
0.009,-0.018,3.864594780778242e-6,-1.6743857079679718e-5,0.009,-0.018,-0.00011239425829987992,-3.2265479315581336e-5,0.009,-0.018,2.473409641366906e-5,2.164024466994486e-5
0.009,-0.009,1.418188535453817e-5,-6.15283929745134e-6,0.009,-0.009,-6.728329196365438e-5,-3.027281727629938e-5,0.009,-0.009,8.363978995415425e-6,1.9193720781978886e-5
0.009,0.0,1.5852624712742237e-5,-2.62735746436502e-6,0.009,0.0,-1.977826413753303e-5,-3.379575124324639e-5,0.009,0.0,-5.143401110072205e-6,1.5852624712742237e-5
0.009,0.009,1.161459479671651e-5,-6.017471137893368e-6,0.009,0.009,2.9562012972271046e-5,-4.27955372688754e-5,0.009,0.009,-1.660598406864085e-5,1.2455032444400224e-5
0.009,0.018,1.479448392371661e-6,-1.7435254087182163e-5,0.009,0.018,8.053221750192509e-5,-5.8591268630992256e-5,0.009,0.018,-2.5272757734051605e-5,9.200545115526367e-6
0.009,0.027,-1.592815755721498e-5,-3.651009198561261e-5,0.009,0.027,0.00013485138650079782,-8.564746328644656e-5,0.009,0.027,-2.860139456563039e-5,5.378157259630153e-6
0.009,0.036,-4.393213411011399e-5,-5.638963408403133e-5,0.009,0.036,0.00019734823130312617,-0.00013110730530549043,0.009,0.036,-2.209877757814278e-5,-1.8933993044845312e-6
0.009,0.045,-9.026723795475537e-5,-5.648639886464826e-5,0.009,0.045,0.0002767608997005272,-0.00020207154028680505,0.009,0.045,7.755846761072171e-7,-1.991283593053021e-5
0.018,-0.045,-0.00020316206424843237,-0.00019987922890501097,0.018,-0.045,-0.0003019086360727749,-5.7905686311692395e-5,0.018,-0.045,4.6474136442853587e-5,1.7492660757505502e-5
0.018,-0.036,-5.4029859910991406e-5,-0.00011376508978485072,0.018,-0.036,-0.0002249086254834269,-9.609039151875395e-5,0.018,-0.036,2.18049524383598e-5,3.584458352443228e-5
0.018,-0.027,1.1260820491163896e-5,-6.0366264728333185e-5,0.018,-0.027,-0.00017204140672313182,-8.892869202770977e-5,0.018,-0.027,5.055830733173764e-6,4.3107591583234025e-5
0.018,-0.018,3.59812729152942e-5,-2.879261901193724e-5,0.018,-0.018,-0.00012685145330704528,-7.545915113757279e-5,0.018,-0.018,-4.9605784520247916e-6,4.52230396783617e-5
0.018,-0.009,4.195259799613134e-5,-9.460825525774897e-6,0.018,-0.009,-8.230622811562915e-5,-6.945005278173645e-5,0.018,-0.009,-1.0634268517061271e-5,4.348747286769254e-5
0.018,0.0,3.7587885622848485e-5,3.0824699155399928e-6,0.018,0.0,-3.6998200867140575e-5,-7.128714636110082e-5,0.018,0.0,-1.4301470612428138e-5,3.7587885622848485e-5
0.018,0.009,2.4033694045133334e-5,9.591829281355068e-6,0.018,0.009,8.26758121072427e-6,-7.760704555786669e-5,0.018,0.009,-1.7051136801671204e-5,2.7649456581345254e-5
0.018,0.018,-5.891764916352482e-7,7.808549052775068e-6,0.018,0.018,5.3500369510031716e-5,-8.867628112999736e-5,0.018,0.018,-1.7594312255999677e-5,1.529575895057215e-5
0.018,0.027,-3.8845615582107436e-5,-3.599467030210359e-6,0.018,0.027,0.00010216503697265764,-0.00011351600768634828,0.018,0.027,-1.1196396481120422e-5,3.7214465636025556e-6
0.018,0.036,-9.354683996757914e-5,-1.8843489202266616e-5,0.018,0.036,0.0001634378478211798,-0.00017277236444246434,0.018,0.036,1.1327706423703735e-5,-3.222584413164845e-6
0.018,0.045,-0.00016921173631350583,-1.656539688692201e-5,0.018,0.045,0.00025407667409061563,-0.0002993324899570453,0.018,0.045,6.455554847437178e-5,-2.931558120534131e-6
0.027,-0.045,-7.568812135872969e-5,-0.0002580905317935902,0.027,-0.045,-0.00031092428644147803,-0.0002161021143547768,0.027,-0.045,-1.169550356037706e-5,3.65301826561672e-5
0.027,-0.036,3.087065596860108e-5,-0.0001353665113229232,0.027,-0.036,-0.00023422890111143542,-0.0001989366233562944,0.027,-0.036,-3.184312876592754e-5,4.5782713393770954e-5
0.027,-0.027,6.789439591487314e-5,-6.882568998046773e-5,0.027,-0.027,-0.00018285289107230972,-0.0001540451797306337,0.027,-0.027,-4.066270731535178e-5,5.933930808515004e-5
0.027,-0.018,7.77394076564436e-5,-3.2757101435030804e-5,0.027,-0.018,-0.0001384586366636982,-0.00012180701662593107,0.027,-0.018,-3.974401756461522e-5,7.229690292028968e-5
0.027,-0.009,7.843377281415562e-5,-9.008019794278417e-6,0.027,-0.009,-9.442882862929254e-5,-0.0001109314855005434,0.027,-0.009,-3.3152655763247086e-5,7.825994412569783e-5
0.027,0.0,7.272046488200614e-5,1.1388045524085835e-5,0.027,0.0,-5.0998031230141833e-5,-0.00011368292027761286,0.027,0.0,-2.5328254493685673e-5,7.272046488200614e-5
0.027,0.009,5.5199763184916954e-5,2.8837700940474102e-5,0.027,0.009,-1.0769798557070816e-5,-0.00011885115548029973,0.027,0.009,-1.9045590142848073e-5,5.545063789340201e-5
0.027,0.018,1.757096136560916e-5,3.8068365880899975e-5,0.027,0.018,2.5380655957747583e-5,-0.00012246769834768273,0.027,0.018,-1.3438579405923782e-5,3.1907803608891045e-5
0.027,0.027,-4.80266295994193e-5,3.3263315963796315e-5,0.027,0.027,6.201823683006497e-5,-0.00013626755493132743,0.027,0.027,-2.0871648223923835e-6,1.3651974095390265e-5
0.027,0.036,-0.00014757338385481248,1.5451072206165402e-5,0.027,0.036,0.00011247419061367569,-0.00019389671017252212,0.027,0.036,2.8832910655734643e-5,1.777581256265217e-5
0.027,0.045,-0.0002856297685921727,2.1491362490610948e-6,0.027,0.045,0.00020178677679138024,-0.00035486526196018173,0.027,0.045,0.00010233744006344821,6.534708854001935e-5
0.036,-0.045,0.0001688335414405737,-0.00025823664616098205,0.036,-0.045,-0.0002934400115631778,-0.00045916421572943635,0.036,-0.045,-6.0273911676074515e-5,-1.0304411279803215e-5
0.036,-0.036,0.0001659395556650875,-0.00012364598118107476,0.036,-0.036,-0.00023457066642712353,-0.000329211990459828,0.036,-0.036,-8.918963768582482e-5,1.4540082234838259e-5
0.036,-0.027,0.00014017650740038827,-6.398599601205695e-5,0.036,-0.027,-0.00019224432037535867,-0.00021997318916162613,0.036,-0.027,-9.408330244566596e-5,5.976194651434081e-5
0.036,-0.018,0.00012457910238980948,-3.7539020974765545e-5,0.036,-0.018,-0.0001499414254758148,-0.00016258861602063524,0.036,-0.018,-8.054246033032918e-5,0.00010458012956018783
0.036,-0.009,0.000125400187759187,-1.7311729883708097e-5,0.036,-0.009,-0.00010470683147779865,-0.0001514692669984671,0.036,-0.009,-5.744965966202745e-5,0.0001319233128949611
0.036,0.0,0.0001321548062972245,8.532035521448427e-6,0.036,0.0,-6.121089456602976e-5,-0.0001628583133085436,0.036,0.0,-3.403528545898452e-5,0.0001321548062972245
0.036,0.009,0.0001257635452649625,3.849278716372117e-5,0.036,0.009,-2.619613931383274e-5,-0.0001711387388727684,0.036,0.009,-1.6993291216188108e-5,0.00010580991818823873
0.036,0.018,8.479517973435043e-5,6.18112582359871e-5,0.036,0.018,-3.309473835484079e-6,-0.00016288663175886592,0.036,0.018,-7.659819718366887e-6,6.53458016705066e-5
0.036,0.027,-1.0191389544077982e-5,6.479861682749091e-5,0.036,0.027,1.1680041862286271e-5,-0.00014867012959838823,0.036,0.027,7.452871148082811e-7,3.5903776218148946e-5
0.036,0.036,-0.00017420590374442568,3.9421025569685225e-5,0.036,0.036,3.527787432963886e-5,-0.0001725940189853897,0.036,0.036,2.5814089351299126e-5,5.508412501911147e-5
0.036,0.045,-0.0004172862190395508,-5.861452698597196e-6,0.036,0.045,0.00010027514192381406,-0.00031958998885576973,0.036,0.045,9.85832611370507e-5,0.00017173336796920212
0.045,-0.045,0.0005085348740761974,-0.00018390682028798948,0.045,-0.045,-0.000264130042167408,-0.0007503490537757987,0.045,-0.045,-0.00011674555302169999,-0.0001770850797318854
0.045,-0.036,0.00032282452539069605,-7.943847156647752e-5,0.045,-0.036,-0.00024000466341498586,-0.0004530405787702217,0.045,-0.036,-0.00016475161201161853,-8.301769486965857e-5
0.045,-0.027,0.00020259016617043394,-5.897949260936444e-5,0.045,-0.027,-0.00021175676222463374,-0.00026028696905335897,0.045,-0.027,-0.00016491263576194604,4.0074348419100635e-5
0.045,-0.018,0.0001609599241676127,-6.422520052192247e-5,0.045,-0.018,-0.00016917321907423564,-0.00018137356638380102,0.045,-0.018,-0.0001312278424673264,0.00015125469055241823
0.045,-0.009,0.00018225083862595447,-5.967602918749227e-5,0.045,-0.009,-0.00011699616563882488,-0.00018513565355127778,0.045,-0.009,-8.135662210466342e-5,0.00022054883271547325
0.045,0.0,0.0002330138494127648,-3.1875183259281504e-5,0.045,0.0,-6.791363918539564e-5,-0.00022185755717410078,0.045,0.0,-3.282600349083269e-5,0.0002330138494127648
0.045,0.009,0.0002711780806800995,1.3608053867168629e-5,0.045,0.009,-3.59357901668697e-5,-0.00024291740447727312,0.045,0.009,6.989896273814318e-7,0.00019182057667210887
0.045,0.018,0.0002532944190550346,5.744935810084921e-5,0.045,0.018,-3.0156643015217428e-5,-0.00021817753405126722,0.045,0.018,1.3082093451125413e-5,0.00012034827590046676
0.045,0.027,0.00013987838635903934,7.40947487214816e-5,0.045,0.027,-4.890141013373356e-5,-0.00015112056059147038,0.045,0.027,9.319669975091813e-6,6.329177339160385e-5
0.045,0.036,-0.00010114769314354663,4.154031846504756e-5,0.045,0.036,-7.425935908846745e-5,-9.173109361829812e-5,0.045,0.036,9.08168380091066e-6,8.67810754855788e-5
0.045,0.045,-0.0004929132309679347,-4.6633690371348277e-5,0.045,0.045,-6.70022329988082e-5,-0.00014712311017797526,0.045,0.045,5.0189789918316647e-5,0.00027751345938006406


==> data/nrmsdMix_nz5.csv <==
nx,ny,A1_channel1,A2_channel1,A3_channel1,A1_channel2,A2_channel2,A3_channel2,A1_channel3,A2_channel3,A3_channel3
0,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN
1,0,0.4641924053430557,0.1440044604241848,0.1479189358651638,0.31143924593925476,0.2639026790857315,0.2763618305325508,0.7401699721813202,0.06375405727885664,0.06140772416256368
2,0,0.4184011071920395,0.1361979879438877,0.1327219419181347,0.338561587035656,0.2649287134408951,0.22756820917129517,0.47765985131263733,0.09280251152813435,0.09909664839506149
3,0,0.4082452654838562,0.15204447507858276,0.14367792382836342,0.4025622308254242,0.3083876520395279,0.2320714369416237,0.4924755096435547,0.09561624750494957,0.09692037105560303
4,0,0.4167556166648865,0.1613123081624508,0.155327919870615,0.37833141535520554,0.3189130425453186,0.2393566071987152,0.41753746569156647,0.11585753038525581,0.10927950590848923
5,0,0.4307492971420288,0.25732338428497314,0.19159546867012978,0.3299364447593689,0.3944542407989502,0.23208247870206833,0.44583360850811005,0.1408238187432289,0.1332007385790348
6,0,0.4414095878601074,0.24789848178625107,0.14819616451859474,0.29294347763061523,0.3164496198296547,0.21291283518075943,0.43357686698436737,0.1712113879621029,0.14780718460679054
7,0,0.4367671459913254,0.17582334578037262,0.141494769603014,0.34074240922927856,0.3853127658367157,0.2535786032676697,0.4145915061235428,0.4183068424463272,0.12405524775385857
8,0,0.44398337602615356,0.31442025303840637,0.1362875960767269,0.3222641795873642,0.3161452114582062,0.2078341841697693,0.4205572158098221,0.32019269466400146,0.1282811313867569
9,0,0.3095313757658005,0.16970983147621155,0.17518901824951172,0.3014352545142174,0.2984343320131302,0.20938461273908615,0.4360790103673935,0.42303068935871124,0.18242894858121872
0,1,0.3425312489271164,0.11444556713104248,0.12964701652526855,0.3796095699071884,0.37131649255752563,0.27196867018938065,0.7185196876525879,0.04891994222998619,0.06056639924645424
1,1,0.41230976581573486,0.16453801095485687,0.174010768532753,0.4136776328086853,0.35355663299560547,0.26931165903806686,0.6944723874330521,0.06227060593664646,0.06929986365139484
2,1,0.40123243629932404,0.16361688077449799,0.1595081090927124,0.34907257556915283,0.3177335262298584,0.2022515907883644,0.41839128732681274,0.0821344144642353,0.09153694845736027
3,1,0.38531288504600525,0.17321665212512016,0.19069568812847137,0.40955884754657745,0.42942333221435547,0.23744505643844604,0.42779166996479034,0.1259755715727806,0.1302475444972515
4,1,0.4253348410129547,0.26690301299095154,0.19269337505102158,0.3388454169034958,0.3593504726886749,0.17719850689172745,0.39339153468608856,0.11833209544420242,0.09204671904444695
5,1,0.40978167951107025,0.23784521967172623,0.14237811416387558,0.32780301570892334,0.6823581755161285,0.22105266153812408,0.43445655703544617,0.3635158985853195,0.28547802194952965
6,1,0.42582955956459045,0.19793472439050674,0.14093365147709846,0.34768061339855194,0.33323805034160614,0.19753233343362808,0.3767017126083374,0.38705334067344666,0.10648182779550552
7,1,0.4104234576225281,0.43714484572410583,0.148833479732275,0.3330838084220886,0.45423392951488495,0.17789990454912186,0.4082839637994766,0.33987176418304443,0.14631523936986923
8,1,0.28701716661453247,0.14748529344797134,0.14535792544484138,0.309247687458992,0.2753482982516289,0.17160237580537796,0.38900189101696014,0.15974759310483932,0.14092744141817093
9,1,0.28462426364421844,0.15700599178671837,0.1877497285604477,0.2896948680281639,0.3300686627626419,0.18984746932983398,0.38061127066612244,0.3428231105208397,0.1803828813135624
0,2,0.3583224266767502,0.16805239021778107,0.1520056538283825,0.45698900520801544,0.39807645976543427,0.21239929646253586,0.6475008428096771,0.12886271625757217,0.12925329059362411
1,2,0.41580669581890106,0.18810781836509705,0.18560157716274261,0.3920385539531708,0.4000433534383774,0.18959173560142517,0.41170473396778107,0.08082040399312973,0.07872867956757545
2,2,0.3899215906858444,0.21016957610845566,0.17684032768011093,0.3563394099473953,0.3603696823120117,0.1734747774899006,0.3682505190372467,0.08691320568323135,0.08135097846388817
3,2,0.39166951179504395,0.24134307354688644,0.1294010616838932,0.3426731377840042,0.37829557061195374,0.18956297636032104,0.3975713551044464,0.1337973028421402,0.13243439234793186
4,2,0.37918156385421753,0.2485361322760582,0.11867773532867432,0.3209741413593292,0.3387744426727295,0.1755971424281597,0.3857757896184921,0.1737665757536888,0.10728009976446629
5,2,0.3847070187330246,0.20876143127679825,0.13537953048944473,0.3624585121870041,0.3153032064437866,0.18320658802986145,0.35891686379909515,0.34579332172870636,0.12129232846200466
6,2,0.393639475107193,0.3354485332965851,0.16336413100361824,0.3779914528131485,0.3232390731573105,0.18858428671956062,0.4219661056995392,0.23008430749177933,0.14431162364780903
7,2,0.27206771820783615,0.14518145844340324,0.14127162098884583,0.3232487440109253,0.3360895663499832,0.18893492966890335,0.3987305462360382,0.2286190614104271,0.11967387795448303
8,2,0.2707903981208801,0.13066686689853668,0.1339631974697113,0.3031201660633087,0.3180669695138931,0.1809566132724285,0.38617655634880066,0.18843214213848114,0.1216628048568964
9,2,0.2767522931098938,0.14299365505576134,0.15209845826029778,0.33090798556804657,0.30360545217990875,0.20865796506404877,0.3654109686613083,0.3436385989189148,0.1618010513484478
0,3,0.33041439950466156,0.15837016329169273,0.14219756051898003,0.4124692380428314,0.34769177436828613,0.20040547847747803,0.45750658214092255,0.08394093811511993,0.08958860114216805
1,3,0.44032688438892365,0.201463520526886,0.17951274663209915,0.3670416921377182,0.357772633433342,0.21714642643928528,0.42717444896698,0.1412993110716343,0.14951718598604202
2,3,0.40903089940547943,0.27449654042720795,0.15246985852718353,0.33529574424028397,0.3285672515630722,0.17923640459775925,0.3973497450351715,0.1433416623622179,0.095285939052701
3,3,0.3975401520729065,0.30225445330142975,0.14902641996741295,0.3319893032312393,0.46350716054439545,0.34395547211170197,0.4269925057888031,0.2269977554678917,0.18109257519245148
4,3,0.3979388624429703,0.2277386486530304,0.13804658129811287,0.3460472822189331,0.3169942647218704,0.15140298381447792,0.34861259162425995,0.3240760862827301,0.11460502073168755
5,3,0.3062080591917038,0.45753660798072815,0.14796988293528557,0.37900087237358093,0.3367025703191757,0.20146016776561737,0.4320629835128784,0.19453167915344238,0.12449690513312817
6,3,0.2770458683371544,0.14176304638385773,0.14347060397267342,0.3389569967985153,0.265742227435112,0.1727583408355713,0.3831365406513214,0.14864400774240494,0.10725821182131767
7,3,0.27080051600933075,0.1375880055129528,0.16338744387030602,0.3283679112792015,0.3475167751312256,0.16797446832060814,0.3948582410812378,0.25738006085157394,0.09619338996708393
8,3,0.2830032706260681,0.14287260919809341,0.14379553869366646,0.3479444235563278,0.3009526878595352,0.17791809886693954,0.36234499514102936,0.24620844423770905,0.11836654879152775
9,3,0.23060640692710876,0.151552964001894,0.16432233899831772,0.5706007927656174,0.32348059117794037,0.2251281514763832,0.3738044202327728,0.27862441539764404,0.16006000712513924
0,4,0.3767181783914566,0.24659842997789383,0.186069767922163,0.4176243990659714,0.40971045196056366,0.24369864910840988,0.4216427206993103,0.10406291484832764,0.13346868008375168
1,4,0.412405401468277,0.2797936946153641,0.19133590161800385,0.3580341637134552,0.3457541763782501,0.17499065399169922,0.43009157478809357,0.12789177522063255,0.143404308706522
2,4,0.38570356369018555,0.30810554325580597,0.1562810316681862,0.32815640419721603,0.32109277695417404,0.17015483230352402,0.39461933076381683,0.1972469836473465,0.11047427356243134
3,4,0.39494888484477997,0.25943613797426224,0.1532757803797722,0.3557293936610222,0.32070526480674744,0.17065690085291862,0.3691101223230362,0.32404249906539917,0.11643663048744202
4,4,0.3015158921480179,0.2397584691643715,0.14946718886494637,0.34565122425556183,0.26410747319459915,0.14972816035151482,0.3861292451620102,0.1782383695244789,0.11958542466163635
5,4,0.279395267367363,0.15408175438642502,0.15283067524433136,0.34827348589897156,0.2667309045791626,0.16332338750362396,0.3852250277996063,0.1750011071562767,0.12413124740123749
6,4,0.2807227224111557,0.14820630475878716,0.1426074281334877,0.33436398953199387,0.28403666615486145,0.17402046918869019,0.37026891112327576,0.15906063467264175,0.10650800727307796
7,4,0.2750154584646225,0.1475491151213646,0.17919228971004486,0.33489037305116653,0.3242325782775879,0.16634833812713623,0.3804802745580673,0.3646530210971832,0.10254020988941193
8,4,0.2419000342488289,0.14942368119955063,0.15014783665537834,0.4036371260881424,0.30077483505010605,0.19077006354928017,0.3563417047262192,0.23261190950870514,0.1268878560513258
9,4,0.28925179690122604,0.15777042880654335,0.17470147460699081,0.3281734585762024,0.3352569043636322,0.23362213373184204,0.3641369044780731,0.22267413139343262,0.17286939918994904
0,5,0.3421241492033005,0.2911883071064949,0.16133896261453629,0.4009617567062378,0.47744588553905487,0.23059705644845963,0.4678387939929962,0.17295826226472855,0.14238216355443
1,5,0.3592095226049423,0.3524341583251953,0.1473112739622593,0.3466598093509674,0.6099464446306229,0.2610792964696884,0.4511181116104126,0.2832666486501694,0.15145227685570717
2,5,0.3901250511407852,0.30441880226135254,0.149499349296093,0.3389290124177933,0.32159119099378586,0.1703358218073845,0.3753209710121155,0.29959774017333984,0.08563505671918392
3,5,0.3032242953777313,0.24116332828998566,0.14268449693918228,0.3567522466182709,0.3872317671775818,0.18615009263157845,0.423953041434288,0.24427369982004166,0.12416102737188339
4,5,0.2704579383134842,0.14681249484419823,0.14097990468144417,0.3566432595252991,0.2300276681780815,0.1563439927995205,0.3824044018983841,0.15322408825159073,0.10623389296233654
5,5,0.2670763209462166,0.14517223089933395,0.15031182393431664,0.3463168889284134,0.26099874824285507,0.18224002793431282,0.38772909343242645,0.2121947631239891,0.13501424342393875
6,5,0.27090273797512054,0.15487990155816078,0.1545114368200302,0.33106308430433273,0.34705859422683716,0.17212041839957237,0.3595365285873413,0.21759096533060074,0.12647529132664204
7,5,0.243450365960598,0.16599758341908455,0.2149711474776268,0.3213174343109131,0.29868289828300476,0.161775354295969,0.36211615800857544,0.2706155553460121,0.12367603555321693
8,5,0.3057897686958313,0.16367458924651146,0.15668121725320816,0.3052637428045273,0.30914896726608276,0.18419195711612701,0.3693501502275467,0.16222793981432915,0.13060160353779793
9,5,0.3580114468932152,0.17616374418139458,0.1764741912484169,0.32709528505802155,0.2784837484359741,0.18615036085247993,0.3709534555673599,0.19189807772636414,0.16308028995990753
0,6,0.3288600593805313,0.2652336284518242,0.16852277889847755,0.3855920284986496,0.3894609361886978,0.19097446650266647,0.46624821424484253,0.23003963381052017,0.10377601906657219
1,6,0.35854703187942505,0.2781871557235718,0.16850021481513977,0.35268695652484894,0.3182867020368576,0.17378495261073112,0.3957640826702118,0.2914983481168747,0.1114848218858242
2,6,0.3223429322242737,0.26769982278347015,0.16628911346197128,0.35292792320251465,0.25967031717300415,0.1820632964372635,0.38617633283138275,0.1627853959798813,0.0849237572401762
3,6,0.30035732686519623,0.16586463525891304,0.1644234098494053,0.3655105382204056,0.22190211713314056,0.17677363753318787,0.399044394493103,0.14318960532546043,0.09518861211836338
4,6,0.29024526476860046,0.15334069728851318,0.15890102460980415,0.3538779094815254,0.25764699280261993,0.16245165839791298,0.37214191257953644,0.14735756814479828,0.09199472516775131
5,6,0.2906993627548218,0.16200356930494308,0.16195153445005417,0.32826726883649826,0.2935568541288376,0.19328360259532928,0.369011253118515,0.2494925856590271,0.10705431923270226
6,6,0.25464484095573425,0.16902709007263184,0.15534695610404015,0.292594850063324,0.3064359128475189,0.20149152725934982,0.35245953500270844,0.2078247219324112,0.09824088029563427
7,6,0.32227352261543274,0.17325272038578987,0.20890116691589355,0.3314938098192215,0.31617043912410736,0.19396772980690002,0.3748999238014221,0.20242200791835785,0.12251757830381393
8,6,0.3910572826862335,0.17959513142704964,0.1792096458375454,0.34349820017814636,0.3177054524421692,0.2278715819120407,0.36337676644325256,0.1487421840429306,0.11999034322798252
9,6,0.3748885244131088,0.17769693583250046,0.1892264261841774,0.33642059564590454,0.2805531695485115,0.2216791883111,0.3654130697250366,0.17532671988010406,0.15632105246186256
0,7,0.32802484184503555,0.2591574117541313,0.17264924943447113,0.3939449191093445,0.5229571908712387,0.18200591951608658,0.44348709285259247,0.4535320848226547,0.1619383990764618
1,7,0.2872929349541664,0.22920332103967667,0.16272453218698502,0.3710915297269821,0.3274937719106674,0.18729586899280548,0.4267810136079788,0.240869402885437,0.1639190837740898
2,7,0.30078598856925964,0.16881079971790314,0.19691869616508484,0.37239398062229156,0.21031205356121063,0.15114349499344826,0.3925327807664871,0.14752602577209473,0.12286363914608955
3,7,0.29025818407535553,0.1692758873105049,0.20313771814107895,0.3590359091758728,0.28297343850135803,0.18038825690746307,0.4011943191289902,0.14308426901698112,0.187033012509346
4,7,0.28137896955013275,0.19352824985980988,0.2122558355331421,0.31627287715673447,0.32938776910305023,0.16148759424686432,0.3700130581855774,0.19603083282709122,0.1532449647784233
5,7,0.25220172107219696,0.18304943293333054,0.18657554686069489,0.2912690341472626,0.29295360296964645,0.19041568785905838,0.3670141100883484,0.24710944294929504,0.14915592223405838
6,7,0.33433327823877335,0.1598370485007763,0.19015786424279213,0.3268294036388397,0.3465152233839035,0.18377897515892982,0.36572885513305664,0.16768823936581612,0.1671145334839821
7,7,0.37574002891778946,0.21592086553573608,0.21459700912237167,0.3445306569337845,0.2721552327275276,0.2553147077560425,0.3710431009531021,0.1934574916958809,0.13232111185789108
8,7,0.3642028197646141,0.17401544004678726,0.1891259253025055,0.33325207233428955,0.2785267233848572,0.19020723924040794,0.35464784502983093,0.18832964822649956,0.17329302802681923
9,7,0.34215570986270905,0.23137836903333664,0.2415548488497734,0.3296457529067993,0.30112525820732117,0.24343955516815186,0.36443591117858887,0.2282615602016449,0.18982482329010963
0,8,0.2972227483987808,0.2576569840312004,0.18199308216571808,0.40799708664417267,0.2621433362364769,0.18548031151294708,0.4611901789903641,0.1984429880976677,0.10060524567961693
1,8,0.28552715480327606,0.1688784770667553,0.17035986483097076,0.3696051985025406,0.20588836073875427,0.1656525507569313,0.41608627140522003,0.15256032347679138,0.10899905115365982
2,8,0.322522833943367,0.1887427717447281,0.17413921654224396,0.3580199182033539,0.21481309086084366,0.16198116913437843,0.3951916992664337,0.13021104782819748,0.09578143805265427
3,8,0.30164188146591187,0.19049977511167526,0.181911863386631,0.3006557300686836,0.25492968410253525,0.15842966735363007,0.39447376132011414,0.20637910813093185,0.116208890452981
4,8,0.286859855055809,0.19063650816679,0.18077828735113144,0.2882186323404312,0.29865434020757675,0.19781805574893951,0.3596115857362747,0.18700597807765007,0.11051226034760475
5,8,0.3654031753540039,0.18006300926208496,0.1777854673564434,0.31681714951992035,0.30057597160339355,0.17834733799099922,0.3714625835418701,0.16113178804516792,0.13506456092000008
6,8,0.38621287047863007,0.182095754891634,0.18268123269081116,0.33060669898986816,0.28841930627822876,0.2358526885509491,0.3666773587465286,0.1446092277765274,0.12347517907619476
7,8,0.3680563271045685,0.20258921012282372,0.22665537893772125,0.3239438980817795,0.25736115127801895,0.2082156054675579,0.37477894127368927,0.1677406243979931,0.13462337665259838
8,8,0.3420022279024124,0.20646115392446518,0.2067633680999279,0.3166579604148865,0.27680517733097076,0.22863543778657913,0.36005305498838425,0.17190393432974815,0.1699452754110098
9,8,0.2939537279307842,0.23844342306256294,0.22264152765274048,0.30190104246139526,0.2758374661207199,0.23598084226250648,0.36123570799827576,0.20691028237342834,0.18213045597076416
0,9,0.27275755256414413,0.1768845058977604,0.18145864456892014,0.4359145909547806,0.19574503600597382,0.22308282554149628,0.47523386776447296,0.15486320108175278,0.12762762233614922
1,9,0.27672944962978363,0.17080501839518547,0.18652398884296417,0.3699221760034561,0.2275841012597084,0.2305576428771019,0.4231397807598114,0.16307584196329117,0.13187545910477638
2,9,0.30466215312480927,0.19692425429821014,0.20698284357786179,0.32417847216129303,0.30482903122901917,0.18249159306287766,0.4039148986339569,0.16898364201188087,0.11341561563313007
3,9,0.31091703474521637,0.1879628449678421,0.2005133330821991,0.31674258410930634,0.3168462738394737,0.1982698142528534,0.39459650218486786,0.1929897516965866,0.12156790867447853
4,9,0.37593457102775574,0.19906824827194214,0.19017112255096436,0.3359287530183792,0.2753792703151703,0.1688763052225113,0.37252920866012573,0.1616121418774128,0.1377705242484808
5,9,0.38100364804267883,0.20634178817272186,0.20763497799634933,0.3370467647910118,0.2737434357404709,0.2180803343653679,0.37963201105594635,0.1632862687110901,0.12763561494648457
6,9,0.3589830547571182,0.22257908433675766,0.19423984363675117,0.3334512710571289,0.26977168023586273,0.2049727737903595,0.36240358650684357,0.18293926119804382,0.15378564409911633
7,9,0.32727522403001785,0.24830567836761475,0.28642722964286804,0.32765863835811615,0.316665843129158,0.23563189059495926,0.3676809221506119,0.21679741889238358,0.17241810634732246
8,9,0.2779380939900875,0.23630205169320107,0.23770598322153091,0.3124200627207756,0.28209398686885834,0.2510441839694977,0.3555295988917351,0.24243128299713135,0.22291134670376778
9,9,0.29815976321697235,0.25950656831264496,0.20869872346520424,0.2942722290754318,0.2824600785970688,0.2734348699450493,0.3577550798654556,0.22861503064632416,0.1890600137412548

